An Extended Discontinuous Galerkin Method for High-Order Shock-Fitting

We present a sub-cell accurate shock-fitting technique using a high-order extended discontinuous Galerkin (XDG) method, where a computational cell of the background grid is cut into two cut-cells at the shock position. Our technique makes use of a sharp interface description where the shock front is implicitly defined by means of the zero iso-contour of a level-set function. A novel implicit pseudo-time-stepping procedure is employed to correct the position of the shock front inside the cut background cell by using cell-local indicators, since the position and shape of shock waves are not known a priori for the general, multi-dimensional case. This iterative correction terminates if the shock front has converged to the exact position. The procedure is demonstrated for the test case of a one-dimensional stationary normal shock wave. Furthermore, the underlying sharp interface approach drastically reduces the complexity of the grid handling, since a simple Cartesian background grid can be employed.

==> 1_indicators.txt <==
1	0.138550676744546
2	0.511002417067088


==> 1_indicators_p0.txt <==
0	-0.389315718604439

==> 1_rho.txt <==
x 	 y
0	1
0.0050251256281407	1
0.0100502512562814	1
0.0150753768844221	1
0.0201005025125628	1
0.0251256281407035	1
0.0301507537688442	1
0.0351758793969849	1
0.0402010050251256	1
0.0452261306532663	1
0.050251256281407	1
0.0552763819095477	1
0.0603015075376884	1
0.0653266331658292	1
0.0703517587939698	1
0.0753768844221106	1
0.0804020100502513	1
0.085427135678392	1
0.0904522613065327	1
0.0954773869346734	1
0.100502512562814	1
0.105527638190955	1
0.110552763819095	1
0.115577889447236	1
0.120603015075377	1
0.125628140703518	1
0.130653266331658	1
0.135678391959799	1
0.14070351758794	1
0.14572864321608	1
0.150753768844221	1
0.155778894472362	1
0.160804020100503	1
0.165829145728643	1
0.170854271356784	1
0.175879396984925	1
0.180904522613065	1
0.185929648241206	1
0.190954773869347	1
0.195979899497487	1
0.201005025125628	1.00000000000001
0.206030150753769	1.00000000000001
0.21105527638191	1.00000000000001
0.21608040201005	1
0.221105527638191	1
0.226130653266332	1
0.231155778894472	1
0.236180904522613	1
0.241206030150754	1.00000000000001
0.246231155778894	1.00000000000001
0.251256281407035	1.00000000000001
0.256281407035176	1.00000000000001
0.261306532663317	1.00000000000001
0.266331658291457	1.00000000000001
0.271356783919598	1.00000000000002
0.276381909547739	1.00000000000002
0.281407035175879	1.00000000000002
0.28643216080402	1.00000000000003
0.291457286432161	1.00000000000003
0.296482412060302	1.00000000000003
0.301507537688442	1.0000000000004
0.306532663316583	1.00000000000031
0.311557788944724	1.00000000000024
0.316582914572864	1.00000000000019
0.321608040201005	1.00000000000016
0.326633165829146	1.00000000000015
0.331658291457286	1.00000000000016
0.336683417085427	1.00000000000018
0.341708542713568	1.00000000000023
0.346733668341709	1.00000000000029
0.351758793969849	1.00000000000038
0.35678391959799	1.00000000000048
0.361809045226131	1.0000000000006
0.366834170854271	1.00000000000074
0.371859296482412	1.0000000000009
0.376884422110553	1.00000000000108
0.381909547738693	1.00000000000128
0.386934673366834	1.0000000000015
0.391959798994975	1.00000000000174
0.396984924623116	1.00000000000199
0.402010050251256	1.00000000002144
0.407035175879397	1.00000000001674
0.412060301507538	1.00000000001309
0.417085427135678	1.00000000001049
0.422110552763819	1.00000000000894
0.42713567839196	1.00000000000845
0.4321608040201	1.00000000000901
0.437185929648241	1.00000000001062
0.442211055276382	1.00000000001328
0.447236180904523	1.00000000001699
0.452261306532663	1.00000000002176
0.457286432160804	1.00000000002758
0.462311557788945	1.00000000003445
0.467336683417085	1.00000000004237
0.472361809045226	1.00000000005134
0.477386934673367	1.00000000006137
0.482412060301508	1.00000000007245
0.487437185929648	1.00000000008458
0.492462311557789	1.00000000009776
0.49748743718593	1.000000000112
0.50251256281407	1.05069322929009
0.507537688442211	0.986327293024386
0.512562814070352	0.94564158659974
0.517587939698492	0.928636110016154
0.522613065326633	0.935310863273629
0.527638190954774	0.965665846372163
0.532663316582915	1.01970105931176
0.537688442211055	1.09741650209241
0.542713567839196	1.19881217471413
0.547738693467337	1.3238880771769
0.552763819095477	1.47264420948074
0.557788944723618	1.64508057162563
0.562814070351759	1.84119716361159
0.5678391959799	2.06099398543861
0.57286432160804	1.86206888184783
0.577889447236181	1.86206888872206
0.582914572864322	1.86206889507255
0.587939698492462	1.8620689008993
0.592964824120603	1.86206890620232
0.597989949748744	1.8620689109816
0.603015075376884	1.86206891548006
0.608040201005025	1.86206891960763
0.613065326633166	1.86206892354499
0.618090452261307	1.86206892729214
0.623115577889447	1.86206893084906
0.628140703517588	1.86206893421578
0.633165829145729	1.86206893739228
0.638190954773869	1.86206894037857
0.64321608040201	1.86206894317465
0.648241206030151	1.86206894578051
0.653266331658292	1.86206894819616
0.658291457286432	1.86206895042159
0.663316582914573	1.86206895245682
0.668341708542714	1.86206895430182
0.673366834170854	1.86206895595662
0.678391959798995	1.8620689574212
0.683417085427136	1.86206895869556
0.688442211055276	1.86206895977972
0.693467336683417	1.86206896067366
0.698492462311558	1.86206896137738
0.703517587939699	1.86206896506371
0.708542713567839	1.86206896591814
0.71356783919598	1.86206896674527
0.718592964824121	1.86206896754508
0.723618090452261	1.86206896831759
0.728643216080402	1.86206896906279
0.733668341708543	1.86206896978067
0.738693467336683	1.86206897047125
0.743718592964824	1.86206897113452
0.748743718592965	1.86206897177048
0.753768844221106	1.86206897237914
0.758793969849246	1.86206897296048
0.763819095477387	1.86206897351451
0.768844221105528	1.86206897404124
0.773869346733668	1.86206897454065
0.778894472361809	1.86206897501276
0.78391959798995	1.86206897545756
0.78894472361809	1.86206897587505
0.793969849246231	1.86206897626523
0.798994974874372	1.8620689766281
0.804020100502513	1.8620689888225
0.809045226130653	1.86206898534463
0.814070351758794	1.86206898275043
0.819095477386935	1.86206898103989
0.824120603015075	1.86206898021302
0.829145728643216	1.86206898026982
0.834170854271357	1.86206898121028
0.839195979899497	1.86206898303441
0.844221105527638	1.8620689857422
0.849246231155779	1.86206898933367
0.85427135678392	1.86206899380879
0.85929648241206	1.86206899916759
0.864321608040201	1.86206900541005
0.869346733668342	1.86206901253617
0.874371859296482	1.86206902054597
0.879396984924623	1.86206902943942
0.884422110552764	1.86206903921655
0.889447236180904	1.86206904987734
0.894472361809045	1.8620690614218
0.899497487437186	1.86206907384992
0.904522613065327	1.86206914446626
0.909547738693467	1.86206913876077
0.914572864321608	1.86206914023112
0.919597989949749	1.86206914887731
0.924623115577889	1.86206916469934
0.92964824120603	1.86206918769722
0.934673366834171	1.86206921787093
0.939698492462312	1.86206925522049
0.944723618090452	1.86206929974589
0.949748743718593	1.86206935144714
0.954773869346734	1.86206941032422
0.959798994974874	1.86206947637715
0.964824120603015	1.86206954960592
0.969849246231156	1.86206963001053
0.974874371859296	1.86206971759098
0.979899497487437	1.86206981234728
0.984924623115578	1.86206991427941
0.989949748743719	1.86207002338739
0.994974874371859	1.86207013967121
1	1.86207026313087


==> 1_rho_p0.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1.00000000000001
0.202003338898164	1.00000000000001
0.203672787979967	1.00000000000001
0.20534223706177	1.00000000000001
0.207011686143573	1.00000000000001
0.208681135225376	1.00000000000001
0.210350584307179	1.00000000000001
0.212020033388982	1.00000000000001
0.213689482470785	1.00000000000001
0.215358931552588	1.00000000000001
0.217028380634391	1.00000000000001
0.218697829716194	1.00000000000001
0.220367278797997	1.00000000000001
0.2220367278798	1.00000000000001
0.223706176961603	1.00000000000001
0.225375626043406	1.00000000000001
0.227045075125209	1.00000000000001
0.228714524207012	1.00000000000001
0.230383973288815	1.00000000000001
0.232053422370618	1.00000000000001
0.233722871452421	1.00000000000001
0.235392320534224	1.00000000000001
0.237061769616027	1.00000000000001
0.23873121869783	1.00000000000001
0.240400667779633	1.00000000000001
0.242070116861436	1.00000000000001
0.243739565943239	1.00000000000001
0.245409015025042	1.00000000000001
0.247078464106845	1.00000000000001
0.248747913188648	1.00000000000001
0.250417362270451	1.00000000000001
0.252086811352254	1.00000000000001
0.253756260434057	1.00000000000001
0.25542570951586	1.00000000000001
0.257095158597663	1.00000000000001
0.258764607679466	1.00000000000001
0.260434056761269	1.00000000000001
0.262103505843072	1.00000000000001
0.263772954924875	1.00000000000001
0.265442404006678	1.00000000000001
0.267111853088481	1.00000000000001
0.268781302170284	1.00000000000001
0.270450751252087	1.00000000000001
0.27212020033389	1.00000000000001
0.273789649415693	1.00000000000001
0.275459098497496	1.00000000000001
0.277128547579299	1.00000000000001
0.278797996661102	1.00000000000001
0.280467445742905	1.00000000000001
0.282136894824708	1.00000000000001
0.283806343906511	1.00000000000001
0.285475792988314	1.00000000000001
0.287145242070117	1.00000000000001
0.28881469115192	1.00000000000001
0.290484140233723	1.00000000000001
0.292153589315526	1.00000000000001
0.293823038397329	1.00000000000001
0.295492487479132	1.00000000000001
0.297161936560935	1.00000000000001
0.298831385642738	1.00000000000001
0.300500834724541	1.00000000000022
0.302170283806344	1.00000000000022
0.303839732888147	1.00000000000022
0.30550918196995	1.00000000000022
0.307178631051753	1.00000000000022
0.308848080133556	1.00000000000022
0.310517529215359	1.00000000000022
0.312186978297162	1.00000000000022
0.313856427378965	1.00000000000022
0.315525876460768	1.00000000000022
0.317195325542571	1.00000000000022
0.318864774624374	1.00000000000022
0.320534223706177	1.00000000000022
0.32220367278798	1.00000000000022
0.323873121869783	1.00000000000022
0.325542570951586	1.00000000000022
0.327212020033389	1.00000000000022
0.328881469115192	1.00000000000022
0.330550918196995	1.00000000000022
0.332220367278798	1.00000000000022
0.333889816360601	1.00000000000022
0.335559265442404	1.00000000000022
0.337228714524207	1.00000000000022
0.33889816360601	1.00000000000022
0.340567612687813	1.00000000000022
0.342237061769616	1.00000000000022
0.343906510851419	1.00000000000022
0.345575959933222	1.00000000000022
0.347245409015025	1.00000000000022
0.348914858096828	1.00000000000022
0.350584307178631	1.00000000000022
0.352253756260434	1.00000000000022
0.353923205342237	1.00000000000022
0.35559265442404	1.00000000000022
0.357262103505843	1.00000000000022
0.358931552587646	1.00000000000022
0.360601001669449	1.00000000000022
0.362270450751252	1.00000000000022
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000022
0.367278797996661	1.00000000000022
0.368948247078464	1.00000000000022
0.370617696160267	1.00000000000022
0.37228714524207	1.00000000000022
0.373956594323873	1.00000000000022
0.375626043405676	1.00000000000022
0.377295492487479	1.00000000000022
0.378964941569282	1.00000000000022
0.380634390651085	1.00000000000022
0.382303839732888	1.00000000000022
0.383973288814691	1.00000000000022
0.385642737896494	1.00000000000022
0.387312186978297	1.00000000000022
0.3889816360601	1.00000000000022
0.390651085141903	1.00000000000022
0.392320534223706	1.00000000000022
0.393989983305509	1.00000000000022
0.395659432387312	1.00000000000022
0.397328881469115	1.00000000000022
0.398998330550918	1.00000000000022
0.400667779632721	1.00000000001253
0.402337228714524	1.00000000001253
0.404006677796327	1.00000000001253
0.40567612687813	1.00000000001253
0.407345575959933	1.00000000001253
0.409015025041736	1.00000000001253
0.410684474123539	1.00000000001253
0.412353923205342	1.00000000001253
0.414023372287145	1.00000000001253
0.415692821368948	1.00000000001253
0.417362270450751	1.00000000001253
0.419031719532554	1.00000000001253
0.420701168614357	1.00000000001253
0.42237061769616	1.00000000001253
0.424040066777963	1.00000000001253
0.425709515859766	1.00000000001253
0.427378964941569	1.00000000001253
0.429048414023372	1.00000000001253
0.430717863105175	1.00000000001253
0.432387312186978	1.00000000001253
0.434056761268781	1.00000000001253
0.435726210350584	1.00000000001253
0.437395659432387	1.00000000001253
0.43906510851419	1.00000000001253
0.440734557595993	1.00000000001253
0.442404006677796	1.00000000001253
0.444073455759599	1.00000000001253
0.445742904841402	1.00000000001253
0.447412353923205	1.00000000001253
0.449081803005008	1.00000000001253
0.450751252086811	1.00000000001253
0.452420701168614	1.00000000001253
0.454090150250417	1.00000000001253
0.45575959933222	1.00000000001253
0.457429048414023	1.00000000001253
0.459098497495826	1.00000000001253
0.460767946577629	1.00000000001253
0.462437395659432	1.00000000001253
0.464106844741235	1.00000000001253
0.465776293823038	1.00000000001253
0.467445742904841	1.00000000001253
0.469115191986644	1.00000000001253
0.470784641068447	1.00000000001253
0.47245409015025	1.00000000001253
0.474123539232053	1.00000000001253
0.475792988313856	1.00000000001253
0.477462437395659	1.00000000001253
0.479131886477462	1.00000000001253
0.480801335559265	1.00000000001253
0.482470784641068	1.00000000001253
0.484140233722871	1.00000000001253
0.485809682804674	1.00000000001253
0.487479131886477	1.00000000001253
0.48914858096828	1.00000000001253
0.490818030050084	1.00000000001253
0.492487479131887	1.00000000001253
0.49415692821369	1.00000000001253
0.495826377295493	1.00000000001253
0.497495826377296	1.00000000001253
0.499165275459099	1.00000000001253
0.500834724540901	1.77863159039435
0.502504173622704	1.77863159039435
0.504173622704507	1.77863159039435
0.50584307178631	1.77863159039435
0.507512520868113	1.77863159039435
0.509181969949916	1.77863159039435
0.51085141903172	1.77863159039435
0.512520868113523	1.77863159039435
0.514190317195326	1.77863159039435
0.515859766277129	1.77863159039435
0.517529215358932	1.77863159039435
0.519198664440735	1.77863159039435
0.520868113522538	1.77863159039435
0.522537562604341	1.77863159039435
0.524207011686144	1.77863159039435
0.525876460767947	1.77863159039435
0.52754590984975	1.77863159039435
0.529215358931553	1.77863159039435
0.530884808013356	1.77863159039435
0.532554257095159	1.77863159039435
0.534223706176962	1.77863159039435
0.535893155258765	1.77863159039435
0.537562604340568	1.77863159039435
0.539232053422371	1.77863159039435
0.540901502504174	1.77863159039435
0.542570951585977	1.77863159039435
0.54424040066778	1.77863159039435
0.545909849749583	1.77863159039435
0.547579298831386	1.77863159039435
0.549248747913189	1.77863159039435
0.550918196994992	1.77863159039435
0.552587646076795	1.77863159039435
0.554257095158598	1.77863159039435
0.555926544240401	1.77863159039435
0.557595993322204	1.77863159039435
0.559265442404007	1.77863159039435
0.56093489148581	1.77863159039435
0.562604340567613	1.77863159039435
0.564273789649416	1.77863159039435
0.565943238731219	1.77863159039435
0.567612687813022	1.77863159039435
0.569282136894825	1.77863159039435
0.570951585976628	1.86206888704908
0.572621035058431	1.86206888704908
0.574290484140234	1.86206888704908
0.575959933222037	1.86206888704908
0.57762938230384	1.86206888704908
0.579298831385643	1.86206888704908
0.580968280467446	1.86206888704908
0.582637729549249	1.86206888704908
0.584307178631052	1.86206888704908
0.585976627712855	1.86206888704908
0.587646076794658	1.86206888704908
0.589315525876461	1.86206888704908
0.590984974958264	1.86206888704908
0.592654424040067	1.86206888704908
0.59432387312187	1.86206888704908
0.595993322203673	1.86206888704908
0.597662771285476	1.86206888704908
0.599332220367279	1.86206888704908
0.601001669449082	1.86206895367767
0.602671118530885	1.86206895367767
0.604340567612688	1.86206895367767
0.606010016694491	1.86206895367767
0.607679465776294	1.86206895367767
0.609348914858097	1.86206895367767
0.6110183639399	1.86206895367767
0.612687813021703	1.86206895367767
0.614357262103506	1.86206895367767
0.616026711185309	1.86206895367767
0.617696160267112	1.86206895367767
0.619365609348915	1.86206895367767
0.621035058430718	1.86206895367767
0.622704507512521	1.86206895367767
0.624373956594324	1.86206895367767
0.626043405676127	1.86206895367767
0.62771285475793	1.86206895367767
0.629382303839733	1.86206895367767
0.631051752921536	1.86206895367767
0.632721202003339	1.86206895367767
0.634390651085142	1.86206895367767
0.636060100166945	1.86206895367767
0.637729549248748	1.86206895367767
0.639398998330551	1.86206895367767
0.641068447412354	1.86206895367767
0.642737896494157	1.86206895367767
0.64440734557596	1.86206895367767
0.646076794657763	1.86206895367767
0.647746243739566	1.86206895367767
0.649415692821369	1.86206895367767
0.651085141903172	1.86206895367767
0.652754590984975	1.86206895367767
0.654424040066778	1.86206895367767
0.656093489148581	1.86206895367767
0.657762938230384	1.86206895367767
0.659432387312187	1.86206895367767
0.66110183639399	1.86206895367767
0.662771285475793	1.86206895367767
0.664440734557596	1.86206895367767
0.666110183639399	1.86206895367767
0.667779632721202	1.86206895367767
0.669449081803005	1.86206895367767
0.671118530884808	1.86206895367767
0.672787979966611	1.86206895367767
0.674457429048414	1.86206895367767
0.676126878130217	1.86206895367767
0.67779632721202	1.86206895367767
0.679465776293823	1.86206895367767
0.681135225375626	1.86206895367767
0.682804674457429	1.86206895367767
0.684474123539232	1.86206895367767
0.686143572621035	1.86206895367767
0.687813021702838	1.86206895367767
0.689482470784641	1.86206895367767
0.691151919866444	1.86206895367767
0.692821368948247	1.86206895367767
0.69449081803005	1.86206895367767
0.696160267111853	1.86206895367767
0.697829716193656	1.86206895367767
0.699499165275459	1.86206895367767
0.701168614357262	1.86206897170334
0.702838063439065	1.86206897170334
0.704507512520868	1.86206897170334
0.706176961602671	1.86206897170334
0.707846410684474	1.86206897170334
0.709515859766277	1.86206897170334
0.71118530884808	1.86206897170334
0.712854757929883	1.86206897170334
0.714524207011686	1.86206897170334
0.716193656093489	1.86206897170334
0.717863105175292	1.86206897170334
0.719532554257095	1.86206897170334
0.721202003338898	1.86206897170334
0.722871452420701	1.86206897170334
0.724540901502504	1.86206897170334
0.726210350584307	1.86206897170334
0.72787979966611	1.86206897170334
0.729549248747913	1.86206897170334
0.731218697829716	1.86206897170334
0.732888146911519	1.86206897170334
0.734557595993322	1.86206897170334
0.736227045075125	1.86206897170334
0.737896494156928	1.86206897170334
0.739565943238731	1.86206897170334
0.741235392320534	1.86206897170334
0.742904841402337	1.86206897170334
0.74457429048414	1.86206897170334
0.746243739565943	1.86206897170334
0.747913188647746	1.86206897170334
0.749582637729549	1.86206897170334
0.751252086811352	1.86206897170334
0.752921535893155	1.86206897170334
0.754590984974958	1.86206897170334
0.756260434056761	1.86206897170334
0.757929883138564	1.86206897170334
0.759599332220367	1.86206897170334
0.76126878130217	1.86206897170334
0.762938230383973	1.86206897170334
0.764607679465776	1.86206897170334
0.766277128547579	1.86206897170334
0.767946577629382	1.86206897170334
0.769616026711185	1.86206897170334
0.771285475792988	1.86206897170334
0.772954924874791	1.86206897170334
0.774624373956594	1.86206897170334
0.776293823038397	1.86206897170334
0.7779632721202	1.86206897170334
0.779632721202003	1.86206897170334
0.781302170283806	1.86206897170334
0.782971619365609	1.86206897170334
0.784641068447412	1.86206897170334
0.786310517529215	1.86206897170334
0.787979966611018	1.86206897170334
0.789649415692821	1.86206897170334
0.791318864774624	1.86206897170334
0.792988313856427	1.86206897170334
0.79465776293823	1.86206897170334
0.796327212020033	1.86206897170334
0.797996661101836	1.86206897170334
0.799666110183639	1.86206897170334
0.801335559265442	1.86206898203302
0.803005008347245	1.86206898203302
0.804674457429048	1.86206898203302
0.806343906510851	1.86206898203302
0.808013355592654	1.86206898203302
0.809682804674457	1.86206898203302
0.81135225375626	1.86206898203302
0.813021702838063	1.86206898203302
0.814691151919867	1.86206898203302
0.81636060100167	1.86206898203302
0.818030050083473	1.86206898203302
0.819699499165276	1.86206898203302
0.821368948247079	1.86206898203302
0.823038397328882	1.86206898203302
0.824707846410685	1.86206898203302
0.826377295492488	1.86206898203302
0.828046744574291	1.86206898203302
0.829716193656094	1.86206898203302
0.831385642737897	1.86206898203302
0.8330550918197	1.86206898203302
0.834724540901502	1.86206898203302
0.836393989983305	1.86206898203302
0.838063439065108	1.86206898203302
0.839732888146911	1.86206898203302
0.841402337228715	1.86206898203302
0.843071786310518	1.86206898203302
0.844741235392321	1.86206898203302
0.846410684474124	1.86206898203302
0.848080133555927	1.86206898203302
0.84974958263773	1.86206898203302
0.851419031719533	1.86206898203302
0.853088480801336	1.86206898203302
0.854757929883139	1.86206898203302
0.856427378964942	1.86206898203302
0.858096828046745	1.86206898203302
0.859766277128548	1.86206898203302
0.861435726210351	1.86206898203302
0.863105175292154	1.86206898203302
0.864774624373957	1.86206898203302
0.86644407345576	1.86206898203302
0.868113522537563	1.86206898203302
0.869782971619366	1.86206898203302
0.871452420701169	1.86206898203302
0.873121869782972	1.86206898203302
0.874791318864775	1.86206898203302
0.876460767946578	1.86206898203302
0.878130217028381	1.86206898203302
0.879799666110184	1.86206898203302
0.881469115191987	1.86206898203302
0.88313856427379	1.86206898203302
0.884808013355593	1.86206898203302
0.886477462437396	1.86206898203302
0.888146911519199	1.86206898203302
0.889816360601002	1.86206898203302
0.891485809682805	1.86206898203302
0.893155258764608	1.86206898203302
0.894824707846411	1.86206898203302
0.896494156928214	1.86206898203302
0.898163606010017	1.86206898203302
0.89983305509182	1.86206898203302
0.901502504173623	1.86206911857992
0.903171953255426	1.86206911857992
0.904841402337229	1.86206911857992
0.906510851419032	1.86206911857992
0.908180300500835	1.86206911857992
0.909849749582638	1.86206911857992
0.911519198664441	1.86206911857992
0.913188647746244	1.86206911857992
0.914858096828047	1.86206911857992
0.91652754590985	1.86206911857992
0.918196994991653	1.86206911857992
0.919866444073456	1.86206911857992
0.921535893155259	1.86206911857992
0.923205342237062	1.86206911857992
0.924874791318865	1.86206911857992
0.926544240400668	1.86206911857992
0.928213689482471	1.86206911857992
0.929883138564274	1.86206911857992
0.931552587646077	1.86206911857992
0.93322203672788	1.86206911857992
0.934891485809683	1.86206911857992
0.936560934891486	1.86206911857992
0.938230383973289	1.86206911857992
0.939899833055092	1.86206911857992
0.941569282136895	1.86206911857992
0.943238731218698	1.86206911857992
0.944908180300501	1.86206911857992
0.946577629382304	1.86206911857992
0.948247078464107	1.86206911857992
0.94991652754591	1.86206911857992
0.951585976627713	1.86206911857992
0.953255425709516	1.86206911857992
0.954924874791319	1.86206911857992
0.956594323873122	1.86206911857992
0.958263772954925	1.86206911857992
0.959933222036728	1.86206911857992
0.961602671118531	1.86206911857992
0.963272120200334	1.86206911857992
0.964941569282137	1.86206911857992
0.96661101836394	1.86206911857992
0.968280467445743	1.86206911857992
0.969949916527546	1.86206911857992
0.971619365609349	1.86206911857992
0.973288814691152	1.86206911857992
0.974958263772955	1.86206911857992
0.976627712854758	1.86206911857992
0.978297161936561	1.86206911857992
0.979966611018364	1.86206911857992
0.981636060100167	1.86206911857992
0.98330550918197	1.86206911857992
0.984974958263773	1.86206911857992
0.986644407345576	1.86206911857992
0.988313856427379	1.86206911857992
0.989983305509182	1.86206911857992
0.991652754590985	1.86206911857992
0.993322203672788	1.86206911857992
0.994991652754591	1.86206911857992
0.996661101836394	1.86206911857992
0.998330550918197	1.86206911857992
1	1.86206911857992


==> 2_indicators.txt <==
1	1.48943751731498
2	3.06855459286175


==> 2_indicators_p0.txt <==
0	0.481284692820302


==> 2_rho.txt <==
x 	 y
0	0.999999999999999
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1
0.267111853088481	1
0.268781302170284	1
0.270450751252087	1
0.27212020033389	1
0.273789649415693	1.00000000000001
0.275459098497496	1.00000000000001
0.277128547579299	1.00000000000001
0.278797996661102	1.00000000000001
0.280467445742905	1.00000000000001
0.282136894824708	1.00000000000001
0.283806343906511	1.00000000000001
0.285475792988314	1.00000000000001
0.287145242070117	1.00000000000001
0.28881469115192	1.00000000000001
0.290484140233723	1.00000000000001
0.292153589315526	1.00000000000001
0.293823038397329	1.00000000000001
0.295492487479132	1.00000000000001
0.297161936560935	1.00000000000001
0.298831385642738	1.00000000000001
0.300500834724541	1.00000000000015
0.302170283806344	1.00000000000013
0.303839732888147	1.00000000000012
0.30550918196995	1.00000000000011
0.307178631051753	1.0000000000001
0.308848080133556	1.00000000000009
0.310517529215359	1.00000000000008
0.312186978297162	1.00000000000008
0.313856427378965	1.00000000000007
0.315525876460768	1.00000000000006
0.317195325542571	1.00000000000006
0.318864774624374	1.00000000000005
0.320534223706177	1.00000000000005
0.32220367278798	1.00000000000005
0.323873121869783	1.00000000000005
0.325542570951586	1.00000000000004
0.327212020033389	1.00000000000004
0.328881469115192	1.00000000000004
0.330550918196995	1.00000000000004
0.332220367278798	1.00000000000005
0.333889816360601	1.00000000000005
0.335559265442404	1.00000000000005
0.337228714524207	1.00000000000006
0.33889816360601	1.00000000000006
0.340567612687813	1.00000000000007
0.342237061769616	1.00000000000007
0.343906510851419	1.00000000000008
0.345575959933222	1.00000000000009
0.347245409015025	1.00000000000009
0.348914858096828	1.0000000000001
0.350584307178631	1.00000000000011
0.352253756260434	1.00000000000012
0.353923205342237	1.00000000000014
0.35559265442404	1.00000000000015
0.357262103505843	1.00000000000016
0.358931552587646	1.00000000000017
0.360601001669449	1.00000000000019
0.362270450751252	1.0000000000002
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000024
0.367278797996661	1.00000000000025
0.368948247078464	1.00000000000027
0.370617696160267	1.00000000000029
0.37228714524207	1.00000000000031
0.373956594323873	1.00000000000033
0.375626043405676	1.00000000000035
0.377295492487479	1.00000000000038
0.378964941569282	1.0000000000004
0.380634390651085	1.00000000000042
0.382303839732888	1.00000000000045
0.383973288814691	1.00000000000047
0.385642737896494	1.0000000000005
0.387312186978297	1.00000000000052
0.3889816360601	1.00000000000055
0.390651085141903	1.00000000000058
0.392320534223706	1.00000000000061
0.393989983305509	1.00000000000064
0.395659432387312	1.00000000000067
0.397328881469115	1.0000000000007
0.398998330550918	1.00000000000073
0.400667779632721	1.00000000000798
0.402337228714524	1.00000000000732
0.404006677796327	1.00000000000671
0.40567612687813	1.00000000000614
0.407345575959933	1.00000000000561
0.409015025041736	1.00000000000512
0.410684474123539	1.00000000000467
0.412353923205342	1.00000000000427
0.414023372287145	1.00000000000391
0.415692821368948	1.00000000000358
0.417362270450751	1.00000000000331
0.419031719532554	1.00000000000307
0.420701168614357	1.00000000000287
0.42237061769616	1.00000000000272
0.424040066777963	1.00000000000261
0.425709515859766	1.00000000000254
0.427378964941569	1.00000000000251
0.429048414023372	1.00000000000253
0.430717863105175	1.00000000000258
0.432387312186978	1.00000000000268
0.434056761268781	1.00000000000282
0.435726210350584	1.000000000003
0.437395659432387	1.00000000000323
0.43906510851419	1.00000000000349
0.440734557595993	1.0000000000038
0.442404006677796	1.00000000000415
0.444073455759599	1.00000000000454
0.445742904841402	1.00000000000497
0.447412353923205	1.00000000000545
0.449081803005008	1.00000000000597
0.450751252086811	1.00000000000652
0.452420701168614	1.00000000000712
0.454090150250417	1.00000000000777
0.45575959933222	1.00000000000845
0.457429048414023	1.00000000000918
0.459098497495826	1.00000000000995
0.460767946577629	1.00000000001076
0.462437395659432	1.00000000001161
0.464106844741235	1.0000000000125
0.465776293823038	1.00000000001344
0.467445742904841	1.00000000001442
0.469115191986644	1.00000000001544
0.470784641068447	1.0000000000165
0.47245409015025	1.0000000000176
0.474123539232053	1.00000000001875
0.475792988313856	1.00000000001993
0.477462437395659	1.00000000002116
0.479131886477462	1.00000000002243
0.480801335559265	1.00000000002375
0.482470784641068	1.0000000000251
0.484140233722871	1.0000000000265
0.485809682804674	1.00000000002794
0.487479131886477	1.00000000002942
0.48914858096828	1.00000000003094
0.490818030050084	1.0000000000325
0.492487479131887	1.00000000003411
0.49415692821369	1.00000000003576
0.495826377295493	1.00000000003745
0.497495826377296	1.00000000003918
0.499165275459099	1.00000000004095
0.500834724540901	1.00000000004466
0.502504173622704	1.00000000004633
0.504173622704507	1.00000000004823
0.50584307178631	1.00000000005037
0.507512520868113	1.00000000005274
0.509181969949916	1.00000000005534
0.51085141903172	1.00000000005818
0.512520868113523	1.00000000006125
0.514190317195326	1.00000000006455
0.515859766277129	1.00000000006809
0.517529215358932	1.00000000007186
0.519198664440735	1.00000000007586
0.520868113522538	1.0000000000801
0.522537562604341	1.00000000008457
0.524207011686144	1.00000000008927
0.525876460767947	1.0000000000942
0.52754590984975	1.00000000009937
0.529215358931553	1.00000000010478
0.530884808013356	1.00000000011041
0.532554257095159	1.00000000011628
0.534223706176962	1.00000000012238
0.535893155258765	0.77552788122034
0.537562604340568	0.865804322703405
0.539232053422371	0.952550672468748
0.540901502504174	1.03576693051636
0.542570951585977	1.11545309684624
0.54424040066778	1.19160917145839
0.545909849749583	1.26423515435281
0.547579298831386	1.33333104552951
0.549248747913189	1.39889684498848
0.550918196994992	1.46093255272972
0.552587646076795	1.51943816875323
0.554257095158598	1.57441369305901
0.555926544240401	1.62585912564707
0.557595993322204	1.6737744665174
0.559265442404007	1.71815971567
0.56093489148581	1.75901487310487
0.562604340567613	1.79633993882201
0.564273789649416	1.83013491282142
0.565943238731219	1.86039979510311
0.567612687813022	1.88713458566707
0.569282136894825	1.9103392845133
0.570951585976628	1.9300138916418
0.572621035058431	1.94615840705258
0.574290484140234	1.95877283074562
0.575959933222037	1.96785716272094
0.57762938230384	1.97341140297853
0.579298831385643	1.97543555151839
0.580968280467446	1.97392960834053
0.582637729549249	1.96889357344493
0.584307178631052	1.96032744683161
0.585976627712855	1.94823122850056
0.587646076794658	1.93260491845178
0.589315525876461	1.91344851668527
0.590984974958264	1.89076202320103
0.592654424040067	1.86454543799907
0.59432387312187	1.83479876107938
0.595993322203673	1.80152199244195
0.597662771285476	1.76471513208681
0.599332220367279	1.72437818001393
0.601001669449082	1.86206895966797
0.602671118530885	1.86206896075058
0.604340567612688	1.86206896183302
0.606010016694491	1.86206896291531
0.607679465776294	1.86206896399745
0.609348914858097	1.86206896507942
0.6110183639399	1.86206896616124
0.612687813021703	1.8620689672429
0.614357262103506	1.86206896832441
0.616026711185309	1.86206896940575
0.617696160267112	1.86206897048694
0.619365609348915	1.86206897156798
0.621035058430718	1.86206897264885
0.622704507512521	1.86206897372957
0.624373956594324	1.86206897481014
0.626043405676127	1.86206897589054
0.62771285475793	1.86206897697079
0.629382303839733	1.86206897805088
0.631051752921536	1.86206897913082
0.632721202003339	1.8620689802106
0.634390651085142	1.86206898129022
0.636060100166945	1.86206898236968
0.637729549248748	1.86206898344899
0.639398998330551	1.86206898452814
0.641068447412354	1.86206898560714
0.642737896494157	1.86206898668597
0.64440734557596	1.86206898776465
0.646076794657763	1.86206898884318
0.647746243739566	1.86206898992154
0.649415692821369	1.86206899099975
0.651085141903172	1.8620689920778
0.652754590984975	1.8620689931557
0.654424040066778	1.86206899423344
0.656093489148581	1.86206899531102
0.657762938230384	1.86206899638844
0.659432387312187	1.86206899746571
0.66110183639399	1.86206899854282
0.662771285475793	1.86206899961977
0.664440734557596	1.86206900069657
0.666110183639399	1.86206900177321
0.667779632721202	1.86206900284969
0.669449081803005	1.86206900392602
0.671118530884808	1.86206900500219
0.672787979966611	1.8620690060782
0.674457429048414	1.86206900715406
0.676126878130217	1.86206900822975
0.67779632721202	1.8620690093053
0.679465776293823	1.86206901038068
0.681135225375626	1.86206901145591
0.682804674457429	1.86206901253098
0.684474123539232	1.86206901360589
0.686143572621035	1.86206901468065
0.687813021702838	1.86206901575525
0.689482470784641	1.86206901682969
0.691151919866444	1.86206901790398
0.692821368948247	1.86206901897811
0.69449081803005	1.86206902005208
0.696160267111853	1.86206902112589
0.697829716193656	1.86206902219955
0.699499165275459	1.86206902327305
0.701168614357262	1.86206902807571
0.702838063439065	1.86206902901078
0.704507512520868	1.86206902998105
0.706176961602671	1.8620690309865
0.707846410684474	1.86206903202714
0.709515859766277	1.86206903310297
0.71118530884808	1.86206903421399
0.712854757929883	1.86206903536019
0.714524207011686	1.86206903654159
0.716193656093489	1.86206903775817
0.717863105175292	1.86206903900994
0.719532554257095	1.86206904029691
0.721202003338898	1.86206904161906
0.722871452420701	1.86206904297639
0.724540901502504	1.86206904436892
0.726210350584307	1.86206904579664
0.72787979966611	1.86206904725954
0.729549248747913	1.86206904875763
0.731218697829716	1.86206905029091
0.732888146911519	1.86206905185938
0.734557595993322	1.86206905346304
0.736227045075125	1.86206905510189
0.737896494156928	1.86206905677593
0.739565943238731	1.86206905848515
0.741235392320534	1.86206906022956
0.742904841402337	1.86206906200917
0.74457429048414	1.86206906382396
0.746243739565943	1.86206906567393
0.747913188647746	1.8620690675591
0.749582637729549	1.86206906947946
0.751252086811352	1.862069071435
0.752921535893155	1.86206907342574
0.754590984974958	1.86206907545166
0.756260434056761	1.86206907751277
0.757929883138564	1.86206907960907
0.759599332220367	1.86206908174056
0.76126878130217	1.86206908390723
0.762938230383973	1.8620690861091
0.764607679465776	1.86206908834615
0.766277128547579	1.86206909061839
0.767946577629382	1.86206909292583
0.769616026711185	1.86206909526845
0.771285475792988	1.86206909764625
0.772954924874791	1.86206910005925
0.774624373956594	1.86206910250744
0.776293823038397	1.86206910499081
0.7779632721202	1.86206910750937
0.779632721202003	1.86206911006312
0.781302170283806	1.86206911265206
0.782971619365609	1.86206911527619
0.784641068447412	1.86206911793551
0.786310517529215	1.86206912063002
0.787979966611018	1.86206912335971
0.789649415692821	1.86206912612459
0.791318864774624	1.86206912892467
0.792988313856427	1.86206913175993
0.79465776293823	1.86206913463038
0.796327212020033	1.86206913753601
0.797996661101836	1.86206914047684
0.799666110183639	1.86206914345285
0.801335559265442	1.86206915594415
0.803005008347245	1.86206915799166
0.804674457429048	1.86206916016919
0.806343906510851	1.86206916247672
0.808013355592654	1.86206916491427
0.809682804674457	1.86206916748183
0.81135225375626	1.86206917017939
0.813021702838063	1.86206917300697
0.814691151919867	1.86206917596456
0.81636060100167	1.86206917905217
0.818030050083473	1.86206918226978
0.819699499165276	1.8620691856174
0.821368948247079	1.86206918909504
0.823038397328882	1.86206919270269
0.824707846410685	1.86206919644034
0.826377295492488	1.86206920030801
0.828046744574291	1.86206920430569
0.829716193656094	1.86206920843338
0.831385642737897	1.86206921269109
0.8330550918197	1.8620692170788
0.834724540901502	1.86206922159652
0.836393989983305	1.86206922624426
0.838063439065108	1.86206923102201
0.839732888146911	1.86206923592976
0.841402337228715	1.86206924096753
0.843071786310518	1.86206924613531
0.844741235392321	1.86206925143311
0.846410684474124	1.86206925686091
0.848080133555927	1.86206926241872
0.84974958263773	1.86206926810655
0.851419031719533	1.86206927392438
0.853088480801336	1.86206927987223
0.854757929883139	1.86206928595009
0.856427378964942	1.86206929215796
0.858096828046745	1.86206929849584
0.859766277128548	1.86206930496373
0.861435726210351	1.86206931156164
0.863105175292154	1.86206931828955
0.864774624373957	1.86206932514748
0.86644407345576	1.86206933213541
0.868113522537563	1.86206933925336
0.869782971619366	1.86206934650132
0.871452420701169	1.86206935387929
0.873121869782972	1.86206936138727
0.874791318864775	1.86206936902526
0.876460767946578	1.86206937679327
0.878130217028381	1.86206938469128
0.879799666110184	1.86206939271931
0.881469115191987	1.86206940087735
0.88313856427379	1.86206940916539
0.884808013355593	1.86206941758345
0.886477462437396	1.86206942613152
0.888146911519199	1.86206943480961
0.889816360601002	1.8620694436177
0.891485809682805	1.8620694525558
0.893155258764608	1.86206946162392
0.894824707846411	1.86206947082205
0.896494156928214	1.86206948015018
0.898163606010017	1.86206948960833
0.89983305509182	1.86206949919649
0.901502504173623	1.86206954337989
0.903171953255426	1.86206954928628
0.904841402337229	1.86206955568118
0.906510851419032	1.86206956256461
0.908180300500835	1.86206956993655
0.909849749582638	1.86206957779702
0.911519198664441	1.862069586146
0.913188647746244	1.86206959498351
0.914858096828047	1.86206960430953
0.91652754590985	1.86206961412408
0.918196994991653	1.86206962442714
0.919866444073456	1.86206963521872
0.921535893155259	1.86206964649883
0.923205342237062	1.86206965826745
0.924874791318865	1.86206967052459
0.926544240400668	1.86206968327026
0.928213689482471	1.86206969650444
0.929883138564274	1.86206971022714
0.931552587646077	1.86206972443837
0.93322203672788	1.86206973913811
0.934891485809683	1.86206975432637
0.936560934891486	1.86206977000315
0.938230383973289	1.86206978616846
0.939899833055092	1.86206980282228
0.941569282136895	1.86206981996462
0.943238731218698	1.86206983759548
0.944908180300501	1.86206985571486
0.946577629382304	1.86206987432276
0.948247078464107	1.86206989341919
0.94991652754591	1.86206991300413
0.951585976627713	1.86206993307759
0.953255425709516	1.86206995363957
0.954924874791319	1.86206997469007
0.956594323873122	1.86206999622909
0.958263772954925	1.86207001825663
0.959933222036728	1.86207004077269
0.961602671118531	1.86207006377727
0.963272120200334	1.86207008727037
0.964941569282137	1.86207011125199
0.96661101836394	1.86207013572213
0.968280467445743	1.86207016068079
0.969949916527546	1.86207018612797
0.971619365609349	1.86207021206367
0.973288814691152	1.86207023848789
0.974958263772955	1.86207026540063
0.976627712854758	1.86207029280189
0.978297161936561	1.86207032069167
0.979966611018364	1.86207034906996
0.981636060100167	1.86207037793678
0.98330550918197	1.86207040729212
0.984974958263773	1.86207043713598
0.986644407345576	1.86207046746836
0.988313856427379	1.86207049828926
0.989983305509182	1.86207052959867
0.991652754590985	1.86207056139661
0.993322203672788	1.86207059368307
0.994991652754591	1.86207062645805
0.996661101836394	1.86207065972154
0.998330550918197	1.86207069347356
1	1.8620707277141


==> 2_rho_p0.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1
0.267111853088481	1
0.268781302170284	1
0.270450751252087	1
0.27212020033389	1
0.273789649415693	1
0.275459098497496	1
0.277128547579299	1
0.278797996661102	1
0.280467445742905	1
0.282136894824708	1
0.283806343906511	1
0.285475792988314	1
0.287145242070117	1
0.28881469115192	1
0.290484140233723	1
0.292153589315526	1
0.293823038397329	1
0.295492487479132	1
0.297161936560935	1
0.298831385642738	1
0.300500834724541	1.00000000000022
0.302170283806344	1.00000000000022
0.303839732888147	1.00000000000022
0.30550918196995	1.00000000000022
0.307178631051753	1.00000000000022
0.308848080133556	1.00000000000022
0.310517529215359	1.00000000000022
0.312186978297162	1.00000000000022
0.313856427378965	1.00000000000022
0.315525876460768	1.00000000000022
0.317195325542571	1.00000000000022
0.318864774624374	1.00000000000022
0.320534223706177	1.00000000000022
0.32220367278798	1.00000000000022
0.323873121869783	1.00000000000022
0.325542570951586	1.00000000000022
0.327212020033389	1.00000000000022
0.328881469115192	1.00000000000022
0.330550918196995	1.00000000000022
0.332220367278798	1.00000000000022
0.333889816360601	1.00000000000022
0.335559265442404	1.00000000000022
0.337228714524207	1.00000000000022
0.33889816360601	1.00000000000022
0.340567612687813	1.00000000000022
0.342237061769616	1.00000000000022
0.343906510851419	1.00000000000022
0.345575959933222	1.00000000000022
0.347245409015025	1.00000000000022
0.348914858096828	1.00000000000022
0.350584307178631	1.00000000000022
0.352253756260434	1.00000000000022
0.353923205342237	1.00000000000022
0.35559265442404	1.00000000000022
0.357262103505843	1.00000000000022
0.358931552587646	1.00000000000022
0.360601001669449	1.00000000000022
0.362270450751252	1.00000000000022
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000022
0.367278797996661	1.00000000000022
0.368948247078464	1.00000000000022
0.370617696160267	1.00000000000022
0.37228714524207	1.00000000000022
0.373956594323873	1.00000000000022
0.375626043405676	1.00000000000022
0.377295492487479	1.00000000000022
0.378964941569282	1.00000000000022
0.380634390651085	1.00000000000022
0.382303839732888	1.00000000000022
0.383973288814691	1.00000000000022
0.385642737896494	1.00000000000022
0.387312186978297	1.00000000000022
0.3889816360601	1.00000000000022
0.390651085141903	1.00000000000022
0.392320534223706	1.00000000000022
0.393989983305509	1.00000000000022
0.395659432387312	1.00000000000022
0.397328881469115	1.00000000000022
0.398998330550918	1.00000000000022
0.400667779632721	1.00000000001253
0.402337228714524	1.00000000001253
0.404006677796327	1.00000000001253
0.40567612687813	1.00000000001253
0.407345575959933	1.00000000001253
0.409015025041736	1.00000000001253
0.410684474123539	1.00000000001253
0.412353923205342	1.00000000001253
0.414023372287145	1.00000000001253
0.415692821368948	1.00000000001253
0.417362270450751	1.00000000001253
0.419031719532554	1.00000000001253
0.420701168614357	1.00000000001253
0.42237061769616	1.00000000001253
0.424040066777963	1.00000000001253
0.425709515859766	1.00000000001253
0.427378964941569	1.00000000001253
0.429048414023372	1.00000000001253
0.430717863105175	1.00000000001253
0.432387312186978	1.00000000001253
0.434056761268781	1.00000000001253
0.435726210350584	1.00000000001253
0.437395659432387	1.00000000001253
0.43906510851419	1.00000000001253
0.440734557595993	1.00000000001253
0.442404006677796	1.00000000001253
0.444073455759599	1.00000000001253
0.445742904841402	1.00000000001253
0.447412353923205	1.00000000001253
0.449081803005008	1.00000000001253
0.450751252086811	1.00000000001253
0.452420701168614	1.00000000001253
0.454090150250417	1.00000000001253
0.45575959933222	1.00000000001253
0.457429048414023	1.00000000001253
0.459098497495826	1.00000000001253
0.460767946577629	1.00000000001253
0.462437395659432	1.00000000001253
0.464106844741235	1.00000000001253
0.465776293823038	1.00000000001253
0.467445742904841	1.00000000001253
0.469115191986644	1.00000000001253
0.470784641068447	1.00000000001253
0.47245409015025	1.00000000001253
0.474123539232053	1.00000000001253
0.475792988313856	1.00000000001253
0.477462437395659	1.00000000001253
0.479131886477462	1.00000000001253
0.480801335559265	1.00000000001253
0.482470784641068	1.00000000001253
0.484140233722871	1.00000000001253
0.485809682804674	1.00000000001253
0.487479131886477	1.00000000001253
0.48914858096828	1.00000000001253
0.490818030050084	1.00000000001253
0.492487479131887	1.00000000001253
0.49415692821369	1.00000000001253
0.495826377295493	1.00000000001253
0.497495826377296	1.00000000001253
0.499165275459099	1.00000000001253
0.500834724540901	1.00000000022644
0.502504173622704	1.00000000022644
0.504173622704507	1.00000000022644
0.50584307178631	1.00000000022644
0.507512520868113	1.00000000022644
0.509181969949916	1.00000000022644
0.51085141903172	1.00000000022644
0.512520868113523	1.00000000022644
0.514190317195326	1.00000000022644
0.515859766277129	1.00000000022644
0.517529215358932	1.00000000022644
0.519198664440735	1.00000000022644
0.520868113522538	1.00000000022644
0.522537562604341	1.00000000022644
0.524207011686144	1.00000000022644
0.525876460767947	1.00000000022644
0.52754590984975	1.00000000022644
0.529215358931553	1.00000000022644
0.530884808013356	1.00000000022644
0.532554257095159	1.00000000022644
0.534223706176962	1.00000000022644
0.535893155258765	0.899499579650196
0.537562604340568	0.899499579650196
0.539232053422371	0.899499579650196
0.540901502504174	0.899499579650196
0.542570951585977	0.899499579650196
0.54424040066778	0.899499579650196
0.545909849749583	0.899499579650196
0.547579298831386	0.899499579650196
0.549248747913189	0.899499579650196
0.550918196994992	0.899499579650196
0.552587646076795	0.899499579650196
0.554257095158598	0.899499579650196
0.555926544240401	0.899499579650196
0.557595993322204	0.899499579650196
0.559265442404007	0.899499579650196
0.56093489148581	0.899499579650196
0.562604340567613	0.899499579650196
0.564273789649416	0.899499579650196
0.565943238731219	0.899499579650196
0.567612687813022	0.899499579650196
0.569282136894825	0.899499579650196
0.570951585976628	0.899499579650196
0.572621035058431	0.899499579650196
0.574290484140234	0.899499579650196
0.575959933222037	0.899499579650196
0.57762938230384	0.899499579650196
0.579298831385643	0.899499579650196
0.580968280467446	0.899499579650196
0.582637729549249	0.899499579650196
0.584307178631052	0.899499579650196
0.585976627712855	0.899499579650196
0.587646076794658	0.899499579650196
0.589315525876461	0.899499579650196
0.590984974958264	0.899499579650196
0.592654424040067	0.899499579650196
0.59432387312187	0.899499579650196
0.595993322203673	0.899499579650196
0.597662771285476	0.899499579650196
0.599332220367279	0.899499579650196
0.601001669449082	1.86206899135362
0.602671118530885	1.86206899135362
0.604340567612688	1.86206899135362
0.606010016694491	1.86206899135362
0.607679465776294	1.86206899135362
0.609348914858097	1.86206899135362
0.6110183639399	1.86206899135362
0.612687813021703	1.86206899135362
0.614357262103506	1.86206899135362
0.616026711185309	1.86206899135362
0.617696160267112	1.86206899135362
0.619365609348915	1.86206899135362
0.621035058430718	1.86206899135362
0.622704507512521	1.86206899135362
0.624373956594324	1.86206899135362
0.626043405676127	1.86206899135362
0.62771285475793	1.86206899135362
0.629382303839733	1.86206899135362
0.631051752921536	1.86206899135362
0.632721202003339	1.86206899135362
0.634390651085142	1.86206899135362
0.636060100166945	1.86206899135362
0.637729549248748	1.86206899135362
0.639398998330551	1.86206899135362
0.641068447412354	1.86206899135362
0.642737896494157	1.86206899135362
0.64440734557596	1.86206899135362
0.646076794657763	1.86206899135362
0.647746243739566	1.86206899135362
0.649415692821369	1.86206899135362
0.651085141903172	1.86206899135362
0.652754590984975	1.86206899135362
0.654424040066778	1.86206899135362
0.656093489148581	1.86206899135362
0.657762938230384	1.86206899135362
0.659432387312187	1.86206899135362
0.66110183639399	1.86206899135362
0.662771285475793	1.86206899135362
0.664440734557596	1.86206899135362
0.666110183639399	1.86206899135362
0.667779632721202	1.86206899135362
0.669449081803005	1.86206899135362
0.671118530884808	1.86206899135362
0.672787979966611	1.86206899135362
0.674457429048414	1.86206899135362
0.676126878130217	1.86206899135362
0.67779632721202	1.86206899135362
0.679465776293823	1.86206899135362
0.681135225375626	1.86206899135362
0.682804674457429	1.86206899135362
0.684474123539232	1.86206899135362
0.686143572621035	1.86206899135362
0.687813021702838	1.86206899135362
0.689482470784641	1.86206899135362
0.691151919866444	1.86206899135362
0.692821368948247	1.86206899135362
0.69449081803005	1.86206899135362
0.696160267111853	1.86206899135362
0.697829716193656	1.86206899135362
0.699499165275459	1.86206899135362
0.701168614357262	1.86206907522576
0.702838063439065	1.86206907522576
0.704507512520868	1.86206907522576
0.706176961602671	1.86206907522576
0.707846410684474	1.86206907522576
0.709515859766277	1.86206907522576
0.71118530884808	1.86206907522576
0.712854757929883	1.86206907522576
0.714524207011686	1.86206907522576
0.716193656093489	1.86206907522576
0.717863105175292	1.86206907522576
0.719532554257095	1.86206907522576
0.721202003338898	1.86206907522576
0.722871452420701	1.86206907522576
0.724540901502504	1.86206907522576
0.726210350584307	1.86206907522576
0.72787979966611	1.86206907522576
0.729549248747913	1.86206907522576
0.731218697829716	1.86206907522576
0.732888146911519	1.86206907522576
0.734557595993322	1.86206907522576
0.736227045075125	1.86206907522576
0.737896494156928	1.86206907522576
0.739565943238731	1.86206907522576
0.741235392320534	1.86206907522576
0.742904841402337	1.86206907522576
0.74457429048414	1.86206907522576
0.746243739565943	1.86206907522576
0.747913188647746	1.86206907522576
0.749582637729549	1.86206907522576
0.751252086811352	1.86206907522576
0.752921535893155	1.86206907522576
0.754590984974958	1.86206907522576
0.756260434056761	1.86206907522576
0.757929883138564	1.86206907522576
0.759599332220367	1.86206907522576
0.76126878130217	1.86206907522576
0.762938230383973	1.86206907522576
0.764607679465776	1.86206907522576
0.766277128547579	1.86206907522576
0.767946577629382	1.86206907522576
0.769616026711185	1.86206907522576
0.771285475792988	1.86206907522576
0.772954924874791	1.86206907522576
0.774624373956594	1.86206907522576
0.776293823038397	1.86206907522576
0.7779632721202	1.86206907522576
0.779632721202003	1.86206907522576
0.781302170283806	1.86206907522576
0.782971619365609	1.86206907522576
0.784641068447412	1.86206907522576
0.786310517529215	1.86206907522576
0.787979966611018	1.86206907522576
0.789649415692821	1.86206907522576
0.791318864774624	1.86206907522576
0.792988313856427	1.86206907522576
0.79465776293823	1.86206907522576
0.796327212020033	1.86206907522576
0.797996661101836	1.86206907522576
0.799666110183639	1.86206907522576
0.801335559265442	1.86206928840765
0.803005008347245	1.86206928840765
0.804674457429048	1.86206928840765
0.806343906510851	1.86206928840765
0.808013355592654	1.86206928840765
0.809682804674457	1.86206928840765
0.81135225375626	1.86206928840765
0.813021702838063	1.86206928840765
0.814691151919867	1.86206928840765
0.81636060100167	1.86206928840765
0.818030050083473	1.86206928840765
0.819699499165276	1.86206928840765
0.821368948247079	1.86206928840765
0.823038397328882	1.86206928840765
0.824707846410685	1.86206928840765
0.826377295492488	1.86206928840765
0.828046744574291	1.86206928840765
0.829716193656094	1.86206928840765
0.831385642737897	1.86206928840765
0.8330550918197	1.86206928840765
0.834724540901502	1.86206928840765
0.836393989983305	1.86206928840765
0.838063439065108	1.86206928840765
0.839732888146911	1.86206928840765
0.841402337228715	1.86206928840765
0.843071786310518	1.86206928840765
0.844741235392321	1.86206928840765
0.846410684474124	1.86206928840765
0.848080133555927	1.86206928840765
0.84974958263773	1.86206928840765
0.851419031719533	1.86206928840765
0.853088480801336	1.86206928840765
0.854757929883139	1.86206928840765
0.856427378964942	1.86206928840765
0.858096828046745	1.86206928840765
0.859766277128548	1.86206928840765
0.861435726210351	1.86206928840765
0.863105175292154	1.86206928840765
0.864774624373957	1.86206928840765
0.86644407345576	1.86206928840765
0.868113522537563	1.86206928840765
0.869782971619366	1.86206928840765
0.871452420701169	1.86206928840765
0.873121869782972	1.86206928840765
0.874791318864775	1.86206928840765
0.876460767946578	1.86206928840765
0.878130217028381	1.86206928840765
0.879799666110184	1.86206928840765
0.881469115191987	1.86206928840765
0.88313856427379	1.86206928840765
0.884808013355593	1.86206928840765
0.886477462437396	1.86206928840765
0.888146911519199	1.86206928840765
0.889816360601002	1.86206928840765
0.891485809682805	1.86206928840765
0.893155258764608	1.86206928840765
0.894824707846411	1.86206928840765
0.896494156928214	1.86206928840765
0.898163606010017	1.86206928840765
0.89983305509182	1.86206928840765
0.901502504173623	1.8620699870301
0.903171953255426	1.8620699870301
0.904841402337229	1.8620699870301
0.906510851419032	1.8620699870301
0.908180300500835	1.8620699870301
0.909849749582638	1.8620699870301
0.911519198664441	1.8620699870301
0.913188647746244	1.8620699870301
0.914858096828047	1.8620699870301
0.91652754590985	1.8620699870301
0.918196994991653	1.8620699870301
0.919866444073456	1.8620699870301
0.921535893155259	1.8620699870301
0.923205342237062	1.8620699870301
0.924874791318865	1.8620699870301
0.926544240400668	1.8620699870301
0.928213689482471	1.8620699870301
0.929883138564274	1.8620699870301
0.931552587646077	1.8620699870301
0.93322203672788	1.8620699870301
0.934891485809683	1.8620699870301
0.936560934891486	1.8620699870301
0.938230383973289	1.8620699870301
0.939899833055092	1.8620699870301
0.941569282136895	1.8620699870301
0.943238731218698	1.8620699870301
0.944908180300501	1.8620699870301
0.946577629382304	1.8620699870301
0.948247078464107	1.8620699870301
0.94991652754591	1.8620699870301
0.951585976627713	1.8620699870301
0.953255425709516	1.8620699870301
0.954924874791319	1.8620699870301
0.956594323873122	1.8620699870301
0.958263772954925	1.8620699870301
0.959933222036728	1.8620699870301
0.961602671118531	1.8620699870301
0.963272120200334	1.8620699870301
0.964941569282137	1.8620699870301
0.96661101836394	1.8620699870301
0.968280467445743	1.8620699870301
0.969949916527546	1.8620699870301
0.971619365609349	1.8620699870301
0.973288814691152	1.8620699870301
0.974958263772955	1.8620699870301
0.976627712854758	1.8620699870301
0.978297161936561	1.8620699870301
0.979966611018364	1.8620699870301
0.981636060100167	1.8620699870301
0.98330550918197	1.8620699870301
0.984974958263773	1.8620699870301
0.986644407345576	1.8620699870301
0.988313856427379	1.8620699870301
0.989983305509182	1.8620699870301
0.991652754590985	1.8620699870301
0.993322203672788	1.8620699870301
0.994991652754591	1.8620699870301
0.996661101836394	1.8620699870301
0.998330550918197	1.8620699870301
1	1.8620699870301


==> 3_indicators.txt <==
1	0.159659881825372
2	0.59222764773521


==> 3_indicators_p0.txt <==
0	-0.505685830007589

==> 3_rho.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1.00000000000001
0.267111853088481	1.00000000000001
0.268781302170284	1.00000000000001
0.270450751252087	1.00000000000001
0.27212020033389	1.00000000000001
0.273789649415693	1.00000000000001
0.275459098497496	1.00000000000001
0.277128547579299	1.00000000000001
0.278797996661102	1.00000000000001
0.280467445742905	1.00000000000001
0.282136894824708	1.00000000000001
0.283806343906511	1.00000000000001
0.285475792988314	1.00000000000001
0.287145242070117	1.00000000000001
0.28881469115192	1.00000000000001
0.290484140233723	1.00000000000001
0.292153589315526	1.00000000000001
0.293823038397329	1.00000000000001
0.295492487479132	1.00000000000001
0.297161936560935	1.00000000000001
0.298831385642738	1.00000000000001
0.300500834724541	1.00000000000015
0.302170283806344	1.00000000000013
0.303839732888147	1.00000000000012
0.30550918196995	1.00000000000011
0.307178631051753	1.0000000000001
0.308848080133556	1.00000000000009
0.310517529215359	1.00000000000009
0.312186978297162	1.00000000000008
0.313856427378965	1.00000000000007
0.315525876460768	1.00000000000007
0.317195325542571	1.00000000000006
0.318864774624374	1.00000000000006
0.320534223706177	1.00000000000005
0.32220367278798	1.00000000000005
0.323873121869783	1.00000000000005
0.325542570951586	1.00000000000005
0.327212020033389	1.00000000000005
0.328881469115192	1.00000000000005
0.330550918196995	1.00000000000005
0.332220367278798	1.00000000000005
0.333889816360601	1.00000000000005
0.335559265442404	1.00000000000005
0.337228714524207	1.00000000000006
0.33889816360601	1.00000000000006
0.340567612687813	1.00000000000007
0.342237061769616	1.00000000000007
0.343906510851419	1.00000000000008
0.345575959933222	1.00000000000009
0.347245409015025	1.0000000000001
0.348914858096828	1.00000000000011
0.350584307178631	1.00000000000012
0.352253756260434	1.00000000000013
0.353923205342237	1.00000000000014
0.35559265442404	1.00000000000015
0.357262103505843	1.00000000000016
0.358931552587646	1.00000000000018
0.360601001669449	1.00000000000019
0.362270450751252	1.00000000000021
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000024
0.367278797996661	1.00000000000026
0.368948247078464	1.00000000000027
0.370617696160267	1.00000000000029
0.37228714524207	1.00000000000031
0.373956594323873	1.00000000000033
0.375626043405676	1.00000000000035
0.377295492487479	1.00000000000038
0.378964941569282	1.0000000000004
0.380634390651085	1.00000000000042
0.382303839732888	1.00000000000045
0.383973288814691	1.00000000000047
0.385642737896494	1.0000000000005
0.387312186978297	1.00000000000052
0.3889816360601	1.00000000000055
0.390651085141903	1.00000000000058
0.392320534223706	1.00000000000061
0.393989983305509	1.00000000000064
0.395659432387312	1.00000000000067
0.397328881469115	1.0000000000007
0.398998330550918	1.00000000000073
0.400667779632721	1.00000000000798
0.402337228714524	1.00000000000732
0.404006677796327	1.00000000000671
0.40567612687813	1.00000000000614
0.407345575959933	1.0000000000056
0.409015025041736	1.00000000000512
0.410684474123539	1.00000000000467
0.412353923205342	1.00000000000427
0.414023372287145	1.0000000000039
0.415692821368948	1.00000000000358
0.417362270450751	1.0000000000033
0.419031719532554	1.00000000000307
0.420701168614357	1.00000000000287
0.42237061769616	1.00000000000272
0.424040066777963	1.00000000000261
0.425709515859766	1.00000000000254
0.427378964941569	1.00000000000251
0.429048414023372	1.00000000000252
0.430717863105175	1.00000000000258
0.432387312186978	1.00000000000268
0.434056761268781	1.00000000000282
0.435726210350584	1.000000000003
0.437395659432387	1.00000000000322
0.43906510851419	1.00000000000349
0.440734557595993	1.00000000000379
0.442404006677796	1.00000000000414
0.444073455759599	1.00000000000454
0.445742904841402	1.00000000000497
0.447412353923205	1.00000000000544
0.449081803005008	1.00000000000596
0.450751252086811	1.00000000000652
0.452420701168614	1.00000000000712
0.454090150250417	1.00000000000776
0.45575959933222	1.00000000000845
0.457429048414023	1.00000000000917
0.459098497495826	1.00000000000994
0.460767946577629	1.00000000001075
0.462437395659432	1.0000000000116
0.464106844741235	1.0000000000125
0.465776293823038	1.00000000001343
0.467445742904841	1.00000000001441
0.469115191986644	1.00000000001543
0.470784641068447	1.00000000001649
0.47245409015025	1.0000000000176
0.474123539232053	1.00000000001874
0.475792988313856	1.00000000001993
0.477462437395659	1.00000000002116
0.479131886477462	1.00000000002243
0.480801335559265	1.00000000002374
0.482470784641068	1.0000000000251
0.484140233722871	1.00000000002649
0.485809682804674	1.00000000002793
0.487479131886477	1.00000000002941
0.48914858096828	1.00000000003094
0.490818030050084	1.0000000000325
0.492487479131887	1.00000000003411
0.49415692821369	1.00000000003575
0.495826377295493	1.00000000003744
0.497495826377296	1.00000000003918
0.499165275459099	1.00000000004095
0.500834724540901	1.38720269694859
0.502504173622704	1.319033008584
0.504173622704507	1.25549323379019
0.50584307178631	1.19658337256713
0.507512520868113	1.14230342491484
0.509181969949916	1.09265339083332
0.51085141903172	1.04763327032255
0.512520868113523	1.00724306338256
0.514190317195326	0.971482770013329
0.515859766277129	0.940352390214864
0.517529215358932	0.913851923987164
0.519198664440735	0.891981371330228
0.520868113522538	0.874740732244057
0.522537562604341	0.862130006728651
0.524207011686144	0.85414919478401
0.525876460767947	0.850798296410133
0.52754590984975	0.852077311607022
0.529215358931553	0.857986240374675
0.530884808013356	0.868525082713093
0.532554257095159	0.883693838622276
0.534223706176962	0.903492508102223
0.535893155258765	0.927921091152936
0.537562604340568	0.956979587774413
0.539232053422371	0.990667997966657
0.540901502504174	1.02898632172966
0.542570951585977	1.07193455906344
0.54424040066778	1.11951270996797
0.545909849749583	1.17172077444327
0.547579298831386	1.22855875248934
0.549248747913189	1.29002664410617
0.550918196994992	1.35612444929377
0.552587646076795	1.86206892053831
0.554257095158598	1.8620689221638
0.555926544240401	1.86206892375574
0.557595993322204	1.86206892531414
0.559265442404007	1.86206892683901
0.56093489148581	1.86206892833033
0.562604340567613	1.86206892978811
0.564273789649416	1.86206893121236
0.565943238731219	1.86206893260306
0.567612687813022	1.86206893396022
0.569282136894825	1.86206893528384
0.570951585976628	1.86206893657392
0.572621035058431	1.86206893783046
0.574290484140234	1.86206893905346
0.575959933222037	1.86206894024292
0.57762938230384	1.86206894139883
0.579298831385643	1.86206894252121
0.580968280467446	1.86206894361005
0.582637729549249	1.86206894466535
0.584307178631052	1.8620689456871
0.585976627712855	1.86206894667532
0.587646076794658	1.86206894762999
0.589315525876461	1.86206894855113
0.590984974958264	1.86206894943872
0.592654424040067	1.86206895029277
0.59432387312187	1.86206895111329
0.595993322203673	1.86206895190026
0.597662771285476	1.86206895265369
0.599332220367279	1.86206895337358
0.601001669449082	1.86206895510747
0.602671118530885	1.86206895583935
0.604340567612688	1.86206895656781
0.606010016694491	1.86206895729285
0.607679465776294	1.86206895801446
0.609348914858097	1.86206895873265
0.6110183639399	1.86206895944741
0.612687813021703	1.86206896015874
0.614357262103506	1.86206896086665
0.616026711185309	1.86206896157114
0.617696160267112	1.8620689622722
0.619365609348915	1.86206896296984
0.621035058430718	1.86206896366405
0.622704507512521	1.86206896435484
0.624373956594324	1.8620689650422
0.626043405676127	1.86206896572613
0.62771285475793	1.86206896640664
0.629382303839733	1.86206896708373
0.631051752921536	1.86206896775739
0.632721202003339	1.86206896842763
0.634390651085142	1.86206896909444
0.636060100166945	1.86206896975783
0.637729549248748	1.86206897041779
0.639398998330551	1.86206897107433
0.641068447412354	1.86206897172744
0.642737896494157	1.86206897237713
0.64440734557596	1.86206897302339
0.646076794657763	1.86206897366623
0.647746243739566	1.86206897430564
0.649415692821369	1.86206897494163
0.651085141903172	1.86206897557419
0.652754590984975	1.86206897620333
0.654424040066778	1.86206897682905
0.656093489148581	1.86206897745133
0.657762938230384	1.8620689780702
0.659432387312187	1.86206897868564
0.66110183639399	1.86206897929765
0.662771285475793	1.86206897990624
0.664440734557596	1.8620689805114
0.666110183639399	1.86206898111314
0.667779632721202	1.86206898171146
0.669449081803005	1.86206898230634
0.671118530884808	1.86206898289781
0.672787979966611	1.86206898348585
0.674457429048414	1.86206898407046
0.676126878130217	1.86206898465165
0.67779632721202	1.86206898522942
0.679465776293823	1.86206898580376
0.681135225375626	1.86206898637467
0.682804674457429	1.86206898694216
0.684474123539232	1.86206898750623
0.686143572621035	1.86206898806687
0.687813021702838	1.86206898862408
0.689482470784641	1.86206898917787
0.691151919866444	1.86206898972824
0.692821368948247	1.86206899027518
0.69449081803005	1.86206899081869
0.696160267111853	1.86206899135878
0.697829716193656	1.86206899189545
0.699499165275459	1.86206899242869
0.701168614357262	1.86206899560278
0.702838063439065	1.86206899606519
0.704507512520868	1.86206899654733
0.706176961602671	1.86206899704921
0.707846410684474	1.86206899757083
0.709515859766277	1.86206899811219
0.71118530884808	1.86206899867328
0.712854757929883	1.86206899925412
0.714524207011686	1.86206899985469
0.716193656093489	1.86206900047499
0.717863105175292	1.86206900111504
0.719532554257095	1.86206900177482
0.721202003338898	1.86206900245434
0.722871452420701	1.8620690031536
0.724540901502504	1.86206900387259
0.726210350584307	1.86206900461132
0.72787979966611	1.86206900536979
0.729549248747913	1.862069006148
0.731218697829716	1.86206900694594
0.732888146911519	1.86206900776362
0.734557595993322	1.86206900860104
0.736227045075125	1.8620690094582
0.737896494156928	1.86206901033509
0.739565943238731	1.86206901123172
0.741235392320534	1.86206901214809
0.742904841402337	1.8620690130842
0.74457429048414	1.86206901404004
0.746243739565943	1.86206901501562
0.747913188647746	1.86206901601094
0.749582637729549	1.862069017026
0.751252086811352	1.86206901806079
0.752921535893155	1.86206901911532
0.754590984974958	1.86206902018959
0.756260434056761	1.86206902128359
0.757929883138564	1.86206902239734
0.759599332220367	1.86206902353082
0.76126878130217	1.86206902468403
0.762938230383973	1.86206902585699
0.764607679465776	1.86206902704968
0.766277128547579	1.86206902826211
0.767946577629382	1.86206902949428
0.769616026711185	1.86206903074619
0.771285475792988	1.86206903201783
0.772954924874791	1.86206903330921
0.774624373956594	1.86206903462033
0.776293823038397	1.86206903595118
0.7779632721202	1.86206903730177
0.779632721202003	1.8620690386721
0.781302170283806	1.86206904006217
0.782971619365609	1.86206904147198
0.784641068447412	1.86206904290152
0.786310517529215	1.8620690443508
0.787979966611018	1.86206904581981
0.789649415692821	1.86206904730857
0.791318864774624	1.86206904881706
0.792988313856427	1.86206905034529
0.79465776293823	1.86206905189326
0.796327212020033	1.86206905346096
0.797996661101836	1.8620690550484
0.799666110183639	1.86206905665558
0.801335559265442	1.86206906560602
0.803005008347245	1.86206906646713
0.804674457429048	1.86206906741719
0.806343906510851	1.86206906845621
0.808013355592654	1.8620690695842
0.809682804674457	1.86206907080114
0.81135225375626	1.86206907210704
0.813021702838063	1.86206907350191
0.814691151919867	1.86206907498573
0.81636060100167	1.86206907655851
0.818030050083473	1.86206907822025
0.819699499165276	1.86206907997095
0.821368948247079	1.86206908181062
0.823038397328882	1.86206908373924
0.824707846410685	1.86206908575682
0.826377295492488	1.86206908786336
0.828046744574291	1.86206909005886
0.829716193656094	1.86206909234332
0.831385642737897	1.86206909471674
0.8330550918197	1.86206909717911
0.834724540901502	1.86206909973045
0.836393989983305	1.86206910237075
0.838063439065108	1.86206910510001
0.839732888146911	1.86206910791823
0.841402337228715	1.86206911082541
0.843071786310518	1.86206911382154
0.844741235392321	1.86206911690664
0.846410684474124	1.8620691200807
0.848080133555927	1.86206912334371
0.84974958263773	1.86206912669569
0.851419031719533	1.86206913013662
0.853088480801336	1.86206913366652
0.854757929883139	1.86206913728537
0.856427378964942	1.86206914099319
0.858096828046745	1.86206914478996
0.859766277128548	1.8620691486757
0.861435726210351	1.86206915265039
0.863105175292154	1.86206915671404
0.864774624373957	1.86206916086666
0.86644407345576	1.86206916510823
0.868113522537563	1.86206916943876
0.869782971619366	1.86206917385825
0.871452420701169	1.8620691783667
0.873121869782972	1.86206918296412
0.874791318864775	1.86206918765049
0.876460767946578	1.86206919242582
0.878130217028381	1.86206919729011
0.879799666110184	1.86206920224336
0.881469115191987	1.86206920728557
0.88313856427379	1.86206921241674
0.884808013355593	1.86206921763687
0.886477462437396	1.86206922294595
0.888146911519199	1.862069228344
0.889816360601002	1.86206923383101
0.891485809682805	1.86206923940698
0.893155258764608	1.86206924507191
0.894824707846411	1.86206925082579
0.896494156928214	1.86206925666864
0.898163606010017	1.86206926260045
0.89983305509182	1.86206926862121
0.901502504173623	1.862069302563
0.903171953255426	1.8620693055599
0.904841402337229	1.86206930893265
0.906510851419032	1.86206931268122
0.908180300500835	1.86206931680563
0.909849749582638	1.86206932130587
0.911519198664441	1.86206932618195
0.913188647746244	1.86206933143386
0.914858096828047	1.8620693370616
0.91652754590985	1.86206934306517
0.918196994991653	1.86206934944458
0.919866444073456	1.86206935619982
0.921535893155259	1.86206936333089
0.923205342237062	1.8620693708378
0.924874791318865	1.86206937872054
0.926544240400668	1.86206938697911
0.928213689482471	1.86206939561352
0.929883138564274	1.86206940462376
0.931552587646077	1.86206941400983
0.93322203672788	1.86206942377174
0.934891485809683	1.86206943390947
0.936560934891486	1.86206944442305
0.938230383973289	1.86206945531245
0.939899833055092	1.86206946657769
0.941569282136895	1.86206947821876
0.943238731218698	1.86206949023566
0.944908180300501	1.8620695026284
0.946577629382304	1.86206951539697
0.948247078464107	1.86206952854137
0.94991652754591	1.86206954206161
0.951585976627713	1.86206955595768
0.953255425709516	1.86206957022958
0.954924874791319	1.86206958487732
0.956594323873122	1.86206959990089
0.958263772954925	1.86206961530029
0.959933222036728	1.86206963107552
0.961602671118531	1.86206964722659
0.963272120200334	1.86206966375349
0.964941569282137	1.86206968065623
0.96661101836394	1.86206969793479
0.968280467445743	1.86206971558919
0.969949916527546	1.86206973361943
0.971619365609349	1.86206975202549
0.973288814691152	1.86206977080739
0.974958263772955	1.86206978996513
0.976627712854758	1.86206980949869
0.978297161936561	1.86206982940809
0.979966611018364	1.86206984969332
0.981636060100167	1.86206987035439
0.98330550918197	1.86206989139129
0.984974958263773	1.86206991280402
0.986644407345576	1.86206993459259
0.988313856427379	1.86206995675698
0.989983305509182	1.86206997929721
0.991652754590985	1.86207000221328
0.993322203672788	1.86207002550517
0.994991652754591	1.8620700491729
0.996661101836394	1.86207007321647
0.998330550918197	1.86207009763587
1	1.86207012243109


==> 3_rho_p0.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1
0.267111853088481	1
0.268781302170284	1
0.270450751252087	1
0.27212020033389	1
0.273789649415693	1
0.275459098497496	1
0.277128547579299	1
0.278797996661102	1
0.280467445742905	1
0.282136894824708	1
0.283806343906511	1
0.285475792988314	1
0.287145242070117	1
0.28881469115192	1
0.290484140233723	1
0.292153589315526	1
0.293823038397329	1
0.295492487479132	1
0.297161936560935	1
0.298831385642738	1
0.300500834724541	1.00000000000022
0.302170283806344	1.00000000000022
0.303839732888147	1.00000000000022
0.30550918196995	1.00000000000022
0.307178631051753	1.00000000000022
0.308848080133556	1.00000000000022
0.310517529215359	1.00000000000022
0.312186978297162	1.00000000000022
0.313856427378965	1.00000000000022
0.315525876460768	1.00000000000022
0.317195325542571	1.00000000000022
0.318864774624374	1.00000000000022
0.320534223706177	1.00000000000022
0.32220367278798	1.00000000000022
0.323873121869783	1.00000000000022
0.325542570951586	1.00000000000022
0.327212020033389	1.00000000000022
0.328881469115192	1.00000000000022
0.330550918196995	1.00000000000022
0.332220367278798	1.00000000000022
0.333889816360601	1.00000000000022
0.335559265442404	1.00000000000022
0.337228714524207	1.00000000000022
0.33889816360601	1.00000000000022
0.340567612687813	1.00000000000022
0.342237061769616	1.00000000000022
0.343906510851419	1.00000000000022
0.345575959933222	1.00000000000022
0.347245409015025	1.00000000000022
0.348914858096828	1.00000000000022
0.350584307178631	1.00000000000022
0.352253756260434	1.00000000000022
0.353923205342237	1.00000000000022
0.35559265442404	1.00000000000022
0.357262103505843	1.00000000000022
0.358931552587646	1.00000000000022
0.360601001669449	1.00000000000022
0.362270450751252	1.00000000000022
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000022
0.367278797996661	1.00000000000022
0.368948247078464	1.00000000000022
0.370617696160267	1.00000000000022
0.37228714524207	1.00000000000022
0.373956594323873	1.00000000000022
0.375626043405676	1.00000000000022
0.377295492487479	1.00000000000022
0.378964941569282	1.00000000000022
0.380634390651085	1.00000000000022
0.382303839732888	1.00000000000022
0.383973288814691	1.00000000000022
0.385642737896494	1.00000000000022
0.387312186978297	1.00000000000022
0.3889816360601	1.00000000000022
0.390651085141903	1.00000000000022
0.392320534223706	1.00000000000022
0.393989983305509	1.00000000000022
0.395659432387312	1.00000000000022
0.397328881469115	1.00000000000022
0.398998330550918	1.00000000000022
0.400667779632721	1.00000000001253
0.402337228714524	1.00000000001253
0.404006677796327	1.00000000001253
0.40567612687813	1.00000000001253
0.407345575959933	1.00000000001253
0.409015025041736	1.00000000001253
0.410684474123539	1.00000000001253
0.412353923205342	1.00000000001253
0.414023372287145	1.00000000001253
0.415692821368948	1.00000000001253
0.417362270450751	1.00000000001253
0.419031719532554	1.00000000001253
0.420701168614357	1.00000000001253
0.42237061769616	1.00000000001253
0.424040066777963	1.00000000001253
0.425709515859766	1.00000000001253
0.427378964941569	1.00000000001253
0.429048414023372	1.00000000001253
0.430717863105175	1.00000000001253
0.432387312186978	1.00000000001253
0.434056761268781	1.00000000001253
0.435726210350584	1.00000000001253
0.437395659432387	1.00000000001253
0.43906510851419	1.00000000001253
0.440734557595993	1.00000000001253
0.442404006677796	1.00000000001253
0.444073455759599	1.00000000001253
0.445742904841402	1.00000000001253
0.447412353923205	1.00000000001253
0.449081803005008	1.00000000001253
0.450751252086811	1.00000000001253
0.452420701168614	1.00000000001253
0.454090150250417	1.00000000001253
0.45575959933222	1.00000000001253
0.457429048414023	1.00000000001253
0.459098497495826	1.00000000001253
0.460767946577629	1.00000000001253
0.462437395659432	1.00000000001253
0.464106844741235	1.00000000001253
0.465776293823038	1.00000000001253
0.467445742904841	1.00000000001253
0.469115191986644	1.00000000001253
0.470784641068447	1.00000000001253
0.47245409015025	1.00000000001253
0.474123539232053	1.00000000001253
0.475792988313856	1.00000000001253
0.477462437395659	1.00000000001253
0.479131886477462	1.00000000001253
0.480801335559265	1.00000000001253
0.482470784641068	1.00000000001253
0.484140233722871	1.00000000001253
0.485809682804674	1.00000000001253
0.487479131886477	1.00000000001253
0.48914858096828	1.00000000001253
0.490818030050084	1.00000000001253
0.492487479131887	1.00000000001253
0.49415692821369	1.00000000001253
0.495826377295493	1.00000000001253
0.497495826377296	1.00000000001253
0.499165275459099	1.00000000001253
0.500834724540901	2.01137171259575
0.502504173622704	2.01137171259575
0.504173622704507	2.01137171259575
0.50584307178631	2.01137171259575
0.507512520868113	2.01137171259575
0.509181969949916	2.01137171259575
0.51085141903172	2.01137171259575
0.512520868113523	2.01137171259575
0.514190317195326	2.01137171259575
0.515859766277129	2.01137171259575
0.517529215358932	2.01137171259575
0.519198664440735	2.01137171259575
0.520868113522538	2.01137171259575
0.522537562604341	2.01137171259575
0.524207011686144	2.01137171259575
0.525876460767947	2.01137171259575
0.52754590984975	2.01137171259575
0.529215358931553	2.01137171259575
0.530884808013356	2.01137171259575
0.532554257095159	2.01137171259575
0.534223706176962	2.01137171259575
0.535893155258765	2.01137171259575
0.537562604340568	2.01137171259575
0.539232053422371	2.01137171259575
0.540901502504174	2.01137171259575
0.542570951585977	2.01137171259575
0.54424040066778	2.01137171259575
0.545909849749583	2.01137171259575
0.547579298831386	2.01137171259575
0.549248747913189	2.01137171259575
0.550918196994992	2.01137171259575
0.552587646076795	1.86206891293667
0.554257095158598	1.86206891293667
0.555926544240401	1.86206891293667
0.557595993322204	1.86206891293667
0.559265442404007	1.86206891293667
0.56093489148581	1.86206891293667
0.562604340567613	1.86206891293667
0.564273789649416	1.86206891293667
0.565943238731219	1.86206891293667
0.567612687813022	1.86206891293667
0.569282136894825	1.86206891293667
0.570951585976628	1.86206891293667
0.572621035058431	1.86206891293667
0.574290484140234	1.86206891293667
0.575959933222037	1.86206891293667
0.57762938230384	1.86206891293667
0.579298831385643	1.86206891293667
0.580968280467446	1.86206891293667
0.582637729549249	1.86206891293667
0.584307178631052	1.86206891293667
0.585976627712855	1.86206891293667
0.587646076794658	1.86206891293667
0.589315525876461	1.86206891293667
0.590984974958264	1.86206891293667
0.592654424040067	1.86206891293667
0.59432387312187	1.86206891293667
0.595993322203673	1.86206891293667
0.597662771285476	1.86206891293667
0.599332220367279	1.86206891293667
0.601001669449082	1.86206897464982
0.602671118530885	1.86206897464982
0.604340567612688	1.86206897464982
0.606010016694491	1.86206897464982
0.607679465776294	1.86206897464982
0.609348914858097	1.86206897464982
0.6110183639399	1.86206897464982
0.612687813021703	1.86206897464982
0.614357262103506	1.86206897464982
0.616026711185309	1.86206897464982
0.617696160267112	1.86206897464982
0.619365609348915	1.86206897464982
0.621035058430718	1.86206897464982
0.622704507512521	1.86206897464982
0.624373956594324	1.86206897464982
0.626043405676127	1.86206897464982
0.62771285475793	1.86206897464982
0.629382303839733	1.86206897464982
0.631051752921536	1.86206897464982
0.632721202003339	1.86206897464982
0.634390651085142	1.86206897464982
0.636060100166945	1.86206897464982
0.637729549248748	1.86206897464982
0.639398998330551	1.86206897464982
0.641068447412354	1.86206897464982
0.642737896494157	1.86206897464982
0.64440734557596	1.86206897464982
0.646076794657763	1.86206897464982
0.647746243739566	1.86206897464982
0.649415692821369	1.86206897464982
0.651085141903172	1.86206897464982
0.652754590984975	1.86206897464982
0.654424040066778	1.86206897464982
0.656093489148581	1.86206897464982
0.657762938230384	1.86206897464982
0.659432387312187	1.86206897464982
0.66110183639399	1.86206897464982
0.662771285475793	1.86206897464982
0.664440734557596	1.86206897464982
0.666110183639399	1.86206897464982
0.667779632721202	1.86206897464982
0.669449081803005	1.86206897464982
0.671118530884808	1.86206897464982
0.672787979966611	1.86206897464982
0.674457429048414	1.86206897464982
0.676126878130217	1.86206897464982
0.67779632721202	1.86206897464982
0.679465776293823	1.86206897464982
0.681135225375626	1.86206897464982
0.682804674457429	1.86206897464982
0.684474123539232	1.86206897464982
0.686143572621035	1.86206897464982
0.687813021702838	1.86206897464982
0.689482470784641	1.86206897464982
0.691151919866444	1.86206897464982
0.692821368948247	1.86206897464982
0.69449081803005	1.86206897464982
0.696160267111853	1.86206897464982
0.697829716193656	1.86206897464982
0.699499165275459	1.86206897464982
0.701168614357262	1.86206902023188
0.702838063439065	1.86206902023188
0.704507512520868	1.86206902023188
0.706176961602671	1.86206902023188
0.707846410684474	1.86206902023188
0.709515859766277	1.86206902023188
0.71118530884808	1.86206902023188
0.712854757929883	1.86206902023188
0.714524207011686	1.86206902023188
0.716193656093489	1.86206902023188
0.717863105175292	1.86206902023188
0.719532554257095	1.86206902023188
0.721202003338898	1.86206902023188
0.722871452420701	1.86206902023188
0.724540901502504	1.86206902023188
0.726210350584307	1.86206902023188
0.72787979966611	1.86206902023188
0.729549248747913	1.86206902023188
0.731218697829716	1.86206902023188
0.732888146911519	1.86206902023188
0.734557595993322	1.86206902023188
0.736227045075125	1.86206902023188
0.737896494156928	1.86206902023188
0.739565943238731	1.86206902023188
0.741235392320534	1.86206902023188
0.742904841402337	1.86206902023188
0.74457429048414	1.86206902023188
0.746243739565943	1.86206902023188
0.747913188647746	1.86206902023188
0.749582637729549	1.86206902023188
0.751252086811352	1.86206902023188
0.752921535893155	1.86206902023188
0.754590984974958	1.86206902023188
0.756260434056761	1.86206902023188
0.757929883138564	1.86206902023188
0.759599332220367	1.86206902023188
0.76126878130217	1.86206902023188
0.762938230383973	1.86206902023188
0.764607679465776	1.86206902023188
0.766277128547579	1.86206902023188
0.767946577629382	1.86206902023188
0.769616026711185	1.86206902023188
0.771285475792988	1.86206902023188
0.772954924874791	1.86206902023188
0.774624373956594	1.86206902023188
0.776293823038397	1.86206902023188
0.7779632721202	1.86206902023188
0.779632721202003	1.86206902023188
0.781302170283806	1.86206902023188
0.782971619365609	1.86206902023188
0.784641068447412	1.86206902023188
0.786310517529215	1.86206902023188
0.787979966611018	1.86206902023188
0.789649415692821	1.86206902023188
0.791318864774624	1.86206902023188
0.792988313856427	1.86206902023188
0.79465776293823	1.86206902023188
0.796327212020033	1.86206902023188
0.797996661101836	1.86206902023188
0.799666110183639	1.86206902023188
0.801335559265442	1.86206914050377
0.803005008347245	1.86206914050377
0.804674457429048	1.86206914050377
0.806343906510851	1.86206914050377
0.808013355592654	1.86206914050377
0.809682804674457	1.86206914050377
0.81135225375626	1.86206914050377
0.813021702838063	1.86206914050377
0.814691151919867	1.86206914050377
0.81636060100167	1.86206914050377
0.818030050083473	1.86206914050377
0.819699499165276	1.86206914050377
0.821368948247079	1.86206914050377
0.823038397328882	1.86206914050377
0.824707846410685	1.86206914050377
0.826377295492488	1.86206914050377
0.828046744574291	1.86206914050377
0.829716193656094	1.86206914050377
0.831385642737897	1.86206914050377
0.8330550918197	1.86206914050377
0.834724540901502	1.86206914050377
0.836393989983305	1.86206914050377
0.838063439065108	1.86206914050377
0.839732888146911	1.86206914050377
0.841402337228715	1.86206914050377
0.843071786310518	1.86206914050377
0.844741235392321	1.86206914050377
0.846410684474124	1.86206914050377
0.848080133555927	1.86206914050377
0.84974958263773	1.86206914050377
0.851419031719533	1.86206914050377
0.853088480801336	1.86206914050377
0.854757929883139	1.86206914050377
0.856427378964942	1.86206914050377
0.858096828046745	1.86206914050377
0.859766277128548	1.86206914050377
0.861435726210351	1.86206914050377
0.863105175292154	1.86206914050377
0.864774624373957	1.86206914050377
0.86644407345576	1.86206914050377
0.868113522537563	1.86206914050377
0.869782971619366	1.86206914050377
0.871452420701169	1.86206914050377
0.873121869782972	1.86206914050377
0.874791318864775	1.86206914050377
0.876460767946578	1.86206914050377
0.878130217028381	1.86206914050377
0.879799666110184	1.86206914050377
0.881469115191987	1.86206914050377
0.88313856427379	1.86206914050377
0.884808013355593	1.86206914050377
0.886477462437396	1.86206914050377
0.888146911519199	1.86206914050377
0.889816360601002	1.86206914050377
0.891485809682805	1.86206914050377
0.893155258764608	1.86206914050377
0.894824707846411	1.86206914050377
0.896494156928214	1.86206914050377
0.898163606010017	1.86206914050377
0.89983305509182	1.86206914050377
0.901502504173623	1.86206959893252
0.903171953255426	1.86206959893252
0.904841402337229	1.86206959893252
0.906510851419032	1.86206959893252
0.908180300500835	1.86206959893252
0.909849749582638	1.86206959893252
0.911519198664441	1.86206959893252
0.913188647746244	1.86206959893252
0.914858096828047	1.86206959893252
0.91652754590985	1.86206959893252
0.918196994991653	1.86206959893252
0.919866444073456	1.86206959893252
0.921535893155259	1.86206959893252
0.923205342237062	1.86206959893252
0.924874791318865	1.86206959893252
0.926544240400668	1.86206959893252
0.928213689482471	1.86206959893252
0.929883138564274	1.86206959893252
0.931552587646077	1.86206959893252
0.93322203672788	1.86206959893252
0.934891485809683	1.86206959893252
0.936560934891486	1.86206959893252
0.938230383973289	1.86206959893252
0.939899833055092	1.86206959893252
0.941569282136895	1.86206959893252
0.943238731218698	1.86206959893252
0.944908180300501	1.86206959893252
0.946577629382304	1.86206959893252
0.948247078464107	1.86206959893252
0.94991652754591	1.86206959893252
0.951585976627713	1.86206959893252
0.953255425709516	1.86206959893252
0.954924874791319	1.86206959893252
0.956594323873122	1.86206959893252
0.958263772954925	1.86206959893252
0.959933222036728	1.86206959893252
0.961602671118531	1.86206959893252
0.963272120200334	1.86206959893252
0.964941569282137	1.86206959893252
0.96661101836394	1.86206959893252
0.968280467445743	1.86206959893252
0.969949916527546	1.86206959893252
0.971619365609349	1.86206959893252
0.973288814691152	1.86206959893252
0.974958263772955	1.86206959893252
0.976627712854758	1.86206959893252
0.978297161936561	1.86206959893252
0.979966611018364	1.86206959893252
0.981636060100167	1.86206959893252
0.98330550918197	1.86206959893252
0.984974958263773	1.86206959893252
0.986644407345576	1.86206959893252
0.988313856427379	1.86206959893252
0.989983305509182	1.86206959893252
0.991652754590985	1.86206959893252
0.993322203672788	1.86206959893252
0.994991652754591	1.86206959893252
0.996661101836394	1.86206959893252
0.998330550918197	1.86206959893252
1	1.86206959893252


==> 4_indicators.txt <==
1	0.660666327738896
2	1.90865282646803


==> 4_indicators_p0.txt <==
0	0.73205069550766


==> 4_rho.txt <==
x 	 y
0	1
0.0025062656641604	1
0.0050125313283208	1
0.0075187969924812	1
0.0100250626566416	1
0.012531328320802	1
0.0150375939849624	1
0.0175438596491228	1
0.0200501253132832	1
0.0225563909774436	1
0.025062656641604	1
0.0275689223057644	1
0.0300751879699248	1
0.0325814536340852	1
0.0350877192982456	1
0.037593984962406	1
0.0401002506265664	1
0.0426065162907268	1
0.0451127819548872	1
0.0476190476190476	1
0.050125313283208	1
0.0526315789473684	1
0.0551378446115288	1
0.0576441102756892	1
0.0601503759398496	1
0.06265664160401	1
0.0651629072681704	1
0.0676691729323308	1
0.0701754385964912	1
0.0726817042606516	1
0.075187969924812	1
0.0776942355889724	1
0.0802005012531328	1
0.0827067669172932	1
0.0852130325814536	1
0.087719298245614	1
0.0902255639097744	1
0.0927318295739348	1
0.0952380952380952	1
0.0977443609022556	1
0.100250626566416	1
0.102756892230576	1
0.105263157894737	1
0.107769423558897	1
0.110275689223058	1
0.112781954887218	1
0.115288220551378	1
0.117794486215539	1
0.120300751879699	1
0.12280701754386	1
0.12531328320802	1
0.12781954887218	1
0.130325814536341	1
0.132832080200501	1
0.135338345864662	1
0.137844611528822	1
0.140350877192982	1
0.142857142857143	1
0.145363408521303	1
0.147869674185464	1
0.150375939849624	1
0.152882205513784	1
0.155388471177945	1
0.157894736842105	1
0.160401002506266	1
0.162907268170426	1
0.165413533834586	1
0.167919799498747	1
0.170426065162907	1
0.172932330827068	1
0.175438596491228	1
0.177944862155388	1
0.180451127819549	1
0.182957393483709	1
0.18546365914787	1
0.18796992481203	1
0.19047619047619	1
0.192982456140351	1
0.195488721804511	1
0.197994987468672	1
0.200501253132832	1
0.203007518796992	1
0.205513784461153	1
0.208020050125313	1
0.210526315789474	1
0.213032581453634	1
0.215538847117794	1
0.218045112781955	1
0.220551378446115	1
0.223057644110276	1
0.225563909774436	1
0.228070175438596	1
0.230576441102757	1
0.233082706766917	1
0.235588972431078	1
0.238095238095238	1
0.240601503759398	1
0.243107769423559	1.00000000000001
0.245614035087719	1.00000000000001
0.24812030075188	1.00000000000001
0.25062656641604	1.00000000000001
0.2531328320802	1.00000000000001
0.255639097744361	1.00000000000001
0.258145363408521	1.00000000000001
0.260651629072682	1.00000000000001
0.263157894736842	1.00000000000001
0.265664160401002	1.00000000000001
0.268170426065163	1.00000000000001
0.270676691729323	1.00000000000001
0.273182957393484	1.00000000000001
0.275689223057644	1.00000000000001
0.278195488721804	1.00000000000001
0.280701754385965	1.00000000000001
0.283208020050125	1.00000000000001
0.285714285714286	1.00000000000001
0.288220551378446	1.00000000000001
0.290726817042607	1.00000000000001
0.293233082706767	1.00000000000001
0.295739348370927	1.00000000000001
0.298245614035088	1.00000000000001
0.300751879699248	1.00000000000014
0.303258145363409	1.00000000000013
0.305764411027569	1.00000000000011
0.308270676691729	1.0000000000001
0.31077694235589	1.00000000000008
0.31328320802005	1.00000000000007
0.315789473684211	1.00000000000006
0.318295739348371	1.00000000000006
0.320802005012531	1.00000000000005
0.323308270676692	1.00000000000005
0.325814536340852	1.00000000000004
0.328320802005013	1.00000000000004
0.330827067669173	1.00000000000004
0.333333333333333	1.00000000000005
0.335839598997494	1.00000000000005
0.338345864661654	1.00000000000006
0.340852130325815	1.00000000000007
0.343358395989975	1.00000000000008
0.345864661654135	1.00000000000009
0.348370927318296	1.0000000000001
0.350877192982456	1.00000000000011
0.353383458646617	1.00000000000013
0.355889724310777	1.00000000000015
0.358395989974937	1.00000000000017
0.360902255639098	1.00000000000019
0.363408521303258	1.00000000000021
0.365914786967419	1.00000000000024
0.368421052631579	1.00000000000027
0.370927318295739	1.0000000000003
0.3734335839599	1.00000000000033
0.37593984962406	1.00000000000036
0.378446115288221	1.00000000000039
0.380952380952381	1.00000000000043
0.383458646616541	1.00000000000046
0.385964912280702	1.0000000000005
0.388471177944862	1.00000000000054
0.390977443609023	1.00000000000059
0.393483709273183	1.00000000000063
0.395989974937343	1.00000000000067
0.398496240601504	1.00000000000072
0.401002506265664	1.00000000000785
0.403508771929825	1.00000000000689
0.406015037593985	1.00000000000603
0.408521303258145	1.00000000000526
0.411027568922306	1.00000000000459
0.413533834586466	1.00000000000401
0.416040100250627	1.00000000000352
0.418546365914787	1.00000000000313
0.421052631578947	1.00000000000284
0.423558897243108	1.00000000000264
0.426065162907268	1.00000000000253
0.428571428571429	1.00000000000252
0.431077694235589	1.0000000000026
0.433583959899749	1.00000000000277
0.43609022556391	1.00000000000305
0.43859649122807	1.00000000000341
0.441102756892231	1.00000000000387
0.443609022556391	1.00000000000442
0.446115288220551	1.00000000000507
0.448621553884712	1.00000000000582
0.451127819548872	1.00000000000665
0.453634085213033	1.00000000000759
0.456140350877193	1.00000000000861
0.458646616541353	1.00000000000973
0.461152882205514	1.00000000001095
0.463659147869674	1.00000000001226
0.466165413533835	1.00000000001366
0.468671679197995	1.00000000001516
0.471177944862155	1.00000000001675
0.473684210526316	1.00000000001844
0.476190476190476	1.00000000002022
0.478696741854637	1.0000000000221
0.481203007518797	1.00000000002407
0.483709273182957	1.00000000002613
0.486215538847118	1.00000000002829
0.488721804511278	1.00000000003054
0.491228070175439	1.00000000003289
0.493734335839599	1.00000000003533
0.496240601503759	1.00000000003787
0.49874686716792	1.0000000000405
0.50125313283208	1.00000000004748
0.503759398496241	1.00000000004932
0.506265664160401	1.0000000000518
0.508771929824561	1.00000000005492
0.511278195488722	1.00000000005869
0.513784461152882	1.0000000000631
0.516290726817043	1.00000000006816
0.518796992481203	1.00000000007386
0.521303258145363	1.0000000000802
0.523809523809524	1.00000000008719
0.526315789473684	1.00000000009483
0.528822055137845	1.0000000001031
0.531328320802005	1.00000000011203
0.533834586466165	1.00000000012159
0.536340852130326	1.00000000013181
0.538847117794486	1.00000000014266
0.541353383458647	1.00000000015416
0.543859649122807	1.0860142145187
0.546365914786967	1.26115672965963
0.548872180451128	1.4198971628397
0.551378446115288	1.56223551405891
0.553884711779449	1.68817178331727
0.556390977443609	1.79770597061478
0.558897243107769	1.89083807595144
0.56140350877193	1.96756809932724
0.56390977443609	2.0278960407422
0.566416040100251	2.0718219001963
0.568922305764411	2.09934567768955
0.571428571428571	2.11046737322195
0.573934837092732	2.10518698679349
0.576441102756892	2.08350451840418
0.578947368421053	2.04541996805402
0.581453634085213	1.99093333574301
0.583959899749373	1.92004462147115
0.586466165413534	1.83275382523843
0.588972431077694	1.72906094704486
0.591478696741855	1.60896598689045
0.593984962406015	1.47246894477518
0.596491228070175	1.31956982069905
0.598997493734336	1.15026861466207
0.601503759398496	1.8620700089592
0.604010025062657	1.86206989241247
0.606516290726817	1.86206977587168
0.609022556390977	1.86206965933683
0.611528822055138	1.86206954280792
0.614035087719298	1.86206942628496
0.616541353383459	1.86206930976793
0.619047619047619	1.86206919325685
0.621553884711779	1.86206907675171
0.62406015037594	1.86206896025251
0.6265664160401	1.86206884375926
0.629072681704261	1.86206872727194
0.631578947368421	1.86206861079057
0.634085213032581	1.86206849431514
0.636591478696742	1.86206837784565
0.639097744360902	1.8620682613821
0.641604010025063	1.8620681449245
0.644110275689223	1.86206802847284
0.646616541353383	1.86206791202711
0.649122807017544	1.86206779558733
0.651629072681704	1.86206767915349
0.654135338345865	1.8620675627256
0.656641604010025	1.86206744630364
0.659147869674185	1.86206732988763
0.661654135338346	1.86206721347756
0.664160401002506	1.86206709707343
0.666666666666667	1.86206698067524
0.669172932330827	1.86206686428299
0.671679197994987	1.86206674789669
0.674185463659148	1.86206663151633
0.676691729323308	1.86206651514191
0.679197994987469	1.86206639877343
0.681704260651629	1.86206628241089
0.684210526315789	1.86206616605429
0.68671679197995	1.86206604970364
0.68922305764411	1.86206593335893
0.691729323308271	1.86206581702016
0.694235588972431	1.86206570068733
0.696741854636591	1.86206558436044
0.699248120300752	1.8620654680395
0.701754385964912	1.86206540478739
0.704260651629073	1.862065282584
0.706766917293233	1.8620651632162
0.709273182957393	1.86206504668397
0.711779448621554	1.86206493298733
0.714285714285714	1.86206482212626
0.716791979949875	1.86206471410077
0.719298245614035	1.86206460891085
0.721804511278195	1.86206450655652
0.724310776942356	1.86206440703776
0.726817042606516	1.86206431035458
0.729323308270677	1.86206421650698
0.731829573934837	1.86206412549496
0.734335839598997	1.86206403731852
0.736842105263158	1.86206395197765
0.739348370927318	1.86206386947236
0.741854636591479	1.86206378980265
0.744360902255639	1.86206371296852
0.746867167919799	1.86206363896997
0.74937343358396	1.86206356780699
0.75187969924812	1.86206349947959
0.754385964912281	1.86206343398777
0.756892230576441	1.86206337133153
0.759398496240602	1.86206331151087
0.761904761904762	1.86206325452578
0.764411027568922	1.86206320037628
0.766917293233083	1.86206314906235
0.769423558897243	1.862063100584
0.771929824561403	1.86206305494123
0.774436090225564	1.86206301213403
0.776942355889724	1.86206297216241
0.779448621553885	1.86206293502638
0.781954887218045	1.86206290072592
0.784461152882205	1.86206286926103
0.786967418546366	1.86206284063173
0.789473684210526	1.862062814838
0.791979949874687	1.86206279187986
0.794486215538847	1.86206277175729
0.796992481203007	1.8620627544703
0.799498746867168	1.86206274001888
0.802005012531328	1.86206270858465
0.804511278195489	1.86206270886884
0.807017543859649	1.86206271275512
0.80952380952381	1.86206272024352
0.81203007518797	1.86206273133402
0.81453634085213	1.86206274602662
0.817042606516291	1.86206276432133
0.819548872180451	1.86206278621814
0.822055137844611	1.86206281171706
0.824561403508772	1.86206284081809
0.827067669172932	1.86206287352121
0.829573934837093	1.86206290982645
0.832080200501253	1.86206294973379
0.834586466165413	1.86206299324323
0.837092731829574	1.86206304035478
0.839598997493734	1.86206309106843
0.842105263157895	1.86206314538418
0.844611528822055	1.86206320330205
0.847117794486215	1.86206326482201
0.849624060150376	1.86206332994409
0.852130325814536	1.86206339866826
0.854636591478697	1.86206347099454
0.857142857142857	1.86206354692293
0.859649122807018	1.86206362645342
0.862155388471178	1.86206370958602
0.864661654135338	1.86206379632072
0.867167919799499	1.86206388665752
0.869674185463659	1.86206398059644
0.87218045112782	1.86206407813745
0.87468671679198	1.86206417928057
0.87719298245614	1.8620642840258
0.879699248120301	1.86206439237313
0.882205513784461	1.86206450432256
0.884711779448621	1.8620646198741
0.887218045112782	1.86206473902775
0.889724310776942	1.86206486178349
0.892230576441103	1.86206498814135
0.894736842105263	1.86206511810131
0.897243107769424	1.86206525166337
0.899749373433584	1.86206538882754
0.902255639097744	1.86206544206735
0.904761904761905	1.86206560352731
0.907268170426065	1.8620657658913
0.909774436090226	1.86206592915933
0.912280701754386	1.8620660933314
0.914786967418546	1.86206625840749
0.917293233082707	1.86206642438762
0.919799498746867	1.86206659127179
0.922305764411028	1.86206675905999
0.924812030075188	1.86206692775222
0.927318295739348	1.86206709734849
0.929824561403509	1.86206726784879
0.932330827067669	1.86206743925313
0.934837092731829	1.8620676115615
0.93734335839599	1.8620677847739
0.93984962406015	1.86206795889034
0.942355889724311	1.86206813391081
0.944862155388471	1.86206830983532
0.947368421052632	1.86206848666386
0.949874686716792	1.86206866439644
0.952380952380952	1.86206884303305
0.954887218045113	1.86206902257369
0.957393483709273	1.86206920301837
0.959899749373434	1.86206938436708
0.962406015037594	1.86206956661983
0.964912280701754	1.86206974977661
0.967418546365915	1.86206993383742
0.969924812030075	1.86207011880227
0.972431077694236	1.86207030467115
0.974937343358396	1.86207049144407
0.977443609022556	1.86207067912102
0.979949874686717	1.86207086770201
0.982456140350877	1.86207105718703
0.984962406015037	1.86207124757608
0.987468671679198	1.86207143886917
0.989974937343358	1.86207163106629
0.992481203007519	1.86207182416745
0.994987468671679	1.86207201817264
0.99749373433584	1.86207221308187
1	1.86207240889513


==> 4_rho_p0.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1.00000000000001
0.202003338898164	1.00000000000001
0.203672787979967	1.00000000000001
0.20534223706177	1.00000000000001
0.207011686143573	1.00000000000001
0.208681135225376	1.00000000000001
0.210350584307179	1.00000000000001
0.212020033388982	1.00000000000001
0.213689482470785	1.00000000000001
0.215358931552588	1.00000000000001
0.217028380634391	1.00000000000001
0.218697829716194	1.00000000000001
0.220367278797997	1.00000000000001
0.2220367278798	1.00000000000001
0.223706176961603	1.00000000000001
0.225375626043406	1.00000000000001
0.227045075125209	1.00000000000001
0.228714524207012	1.00000000000001
0.230383973288815	1.00000000000001
0.232053422370618	1.00000000000001
0.233722871452421	1.00000000000001
0.235392320534224	1.00000000000001
0.237061769616027	1.00000000000001
0.23873121869783	1.00000000000001
0.240400667779633	1.00000000000001
0.242070116861436	1.00000000000001
0.243739565943239	1.00000000000001
0.245409015025042	1.00000000000001
0.247078464106845	1.00000000000001
0.248747913188648	1.00000000000001
0.250417362270451	1.00000000000001
0.252086811352254	1.00000000000001
0.253756260434057	1.00000000000001
0.25542570951586	1.00000000000001
0.257095158597663	1.00000000000001
0.258764607679466	1.00000000000001
0.260434056761269	1.00000000000001
0.262103505843072	1.00000000000001
0.263772954924875	1.00000000000001
0.265442404006678	1.00000000000001
0.267111853088481	1.00000000000001
0.268781302170284	1.00000000000001
0.270450751252087	1.00000000000001
0.27212020033389	1.00000000000001
0.273789649415693	1.00000000000001
0.275459098497496	1.00000000000001
0.277128547579299	1.00000000000001
0.278797996661102	1.00000000000001
0.280467445742905	1.00000000000001
0.282136894824708	1.00000000000001
0.283806343906511	1.00000000000001
0.285475792988314	1.00000000000001
0.287145242070117	1.00000000000001
0.28881469115192	1.00000000000001
0.290484140233723	1.00000000000001
0.292153589315526	1.00000000000001
0.293823038397329	1.00000000000001
0.295492487479132	1.00000000000001
0.297161936560935	1.00000000000001
0.298831385642738	1.00000000000001
0.300500834724541	1.00000000000022
0.302170283806344	1.00000000000022
0.303839732888147	1.00000000000022
0.30550918196995	1.00000000000022
0.307178631051753	1.00000000000022
0.308848080133556	1.00000000000022
0.310517529215359	1.00000000000022
0.312186978297162	1.00000000000022
0.313856427378965	1.00000000000022
0.315525876460768	1.00000000000022
0.317195325542571	1.00000000000022
0.318864774624374	1.00000000000022
0.320534223706177	1.00000000000022
0.32220367278798	1.00000000000022
0.323873121869783	1.00000000000022
0.325542570951586	1.00000000000022
0.327212020033389	1.00000000000022
0.328881469115192	1.00000000000022
0.330550918196995	1.00000000000022
0.332220367278798	1.00000000000022
0.333889816360601	1.00000000000022
0.335559265442404	1.00000000000022
0.337228714524207	1.00000000000022
0.33889816360601	1.00000000000022
0.340567612687813	1.00000000000022
0.342237061769616	1.00000000000022
0.343906510851419	1.00000000000022
0.345575959933222	1.00000000000022
0.347245409015025	1.00000000000022
0.348914858096828	1.00000000000022
0.350584307178631	1.00000000000022
0.352253756260434	1.00000000000022
0.353923205342237	1.00000000000022
0.35559265442404	1.00000000000022
0.357262103505843	1.00000000000022
0.358931552587646	1.00000000000022
0.360601001669449	1.00000000000022
0.362270450751252	1.00000000000022
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000022
0.367278797996661	1.00000000000022
0.368948247078464	1.00000000000022
0.370617696160267	1.00000000000022
0.37228714524207	1.00000000000022
0.373956594323873	1.00000000000022
0.375626043405676	1.00000000000022
0.377295492487479	1.00000000000022
0.378964941569282	1.00000000000022
0.380634390651085	1.00000000000022
0.382303839732888	1.00000000000022
0.383973288814691	1.00000000000022
0.385642737896494	1.00000000000022
0.387312186978297	1.00000000000022
0.3889816360601	1.00000000000022
0.390651085141903	1.00000000000022
0.392320534223706	1.00000000000022
0.393989983305509	1.00000000000022
0.395659432387312	1.00000000000022
0.397328881469115	1.00000000000022
0.398998330550918	1.00000000000022
0.400667779632721	1.00000000001253
0.402337228714524	1.00000000001253
0.404006677796327	1.00000000001253
0.40567612687813	1.00000000001253
0.407345575959933	1.00000000001253
0.409015025041736	1.00000000001253
0.410684474123539	1.00000000001253
0.412353923205342	1.00000000001253
0.414023372287145	1.00000000001253
0.415692821368948	1.00000000001253
0.417362270450751	1.00000000001253
0.419031719532554	1.00000000001253
0.420701168614357	1.00000000001253
0.42237061769616	1.00000000001253
0.424040066777963	1.00000000001253
0.425709515859766	1.00000000001253
0.427378964941569	1.00000000001253
0.429048414023372	1.00000000001253
0.430717863105175	1.00000000001253
0.432387312186978	1.00000000001253
0.434056761268781	1.00000000001253
0.435726210350584	1.00000000001253
0.437395659432387	1.00000000001253
0.43906510851419	1.00000000001253
0.440734557595993	1.00000000001253
0.442404006677796	1.00000000001253
0.444073455759599	1.00000000001253
0.445742904841402	1.00000000001253
0.447412353923205	1.00000000001253
0.449081803005008	1.00000000001253
0.450751252086811	1.00000000001253
0.452420701168614	1.00000000001253
0.454090150250417	1.00000000001253
0.45575959933222	1.00000000001253
0.457429048414023	1.00000000001253
0.459098497495826	1.00000000001253
0.460767946577629	1.00000000001253
0.462437395659432	1.00000000001253
0.464106844741235	1.00000000001253
0.465776293823038	1.00000000001253
0.467445742904841	1.00000000001253
0.469115191986644	1.00000000001253
0.470784641068447	1.00000000001253
0.47245409015025	1.00000000001253
0.474123539232053	1.00000000001253
0.475792988313856	1.00000000001253
0.477462437395659	1.00000000001253
0.479131886477462	1.00000000001253
0.480801335559265	1.00000000001253
0.482470784641068	1.00000000001253
0.484140233722871	1.00000000001253
0.485809682804674	1.00000000001253
0.487479131886477	1.00000000001253
0.48914858096828	1.00000000001253
0.490818030050084	1.00000000001253
0.492487479131887	1.00000000001253
0.49415692821369	1.00000000001253
0.495826377295493	1.00000000001253
0.497495826377296	1.00000000001253
0.499165275459099	1.00000000001253
0.500834724540901	1.00000000024153
0.502504173622704	1.00000000024153
0.504173622704507	1.00000000024153
0.50584307178631	1.00000000024153
0.507512520868113	1.00000000024153
0.509181969949916	1.00000000024153
0.51085141903172	1.00000000024153
0.512520868113523	1.00000000024153
0.514190317195326	1.00000000024153
0.515859766277129	1.00000000024153
0.517529215358932	1.00000000024153
0.519198664440735	1.00000000024153
0.520868113522538	1.00000000024153
0.522537562604341	1.00000000024153
0.524207011686144	1.00000000024153
0.525876460767947	1.00000000024153
0.52754590984975	1.00000000024153
0.529215358931553	1.00000000024153
0.530884808013356	1.00000000024153
0.532554257095159	1.00000000024153
0.534223706176962	1.00000000024153
0.535893155258765	1.00000000024153
0.537562604340568	1.00000000024153
0.539232053422371	1.00000000024153
0.540901502504174	1.00000000024153
0.542570951585977	1.00000000024153
0.54424040066778	0.397967574260389
0.545909849749583	0.397967574260389
0.547579298831386	0.397967574260389
0.549248747913189	0.397967574260389
0.550918196994992	0.397967574260389
0.552587646076795	0.397967574260389
0.554257095158598	0.397967574260389
0.555926544240401	0.397967574260389
0.557595993322204	0.397967574260389
0.559265442404007	0.397967574260389
0.56093489148581	0.397967574260389
0.562604340567613	0.397967574260389
0.564273789649416	0.397967574260389
0.565943238731219	0.397967574260389
0.567612687813022	0.397967574260389
0.569282136894825	0.397967574260389
0.570951585976628	0.397967574260389
0.572621035058431	0.397967574260389
0.574290484140234	0.397967574260389
0.575959933222037	0.397967574260389
0.57762938230384	0.397967574260389
0.579298831385643	0.397967574260389
0.580968280467446	0.397967574260389
0.582637729549249	0.397967574260389
0.584307178631052	0.397967574260389
0.585976627712855	0.397967574260389
0.587646076794658	0.397967574260389
0.589315525876461	0.397967574260389
0.590984974958264	0.397967574260389
0.592654424040067	0.397967574260389
0.59432387312187	0.397967574260389
0.595993322203673	0.397967574260389
0.597662771285476	0.397967574260389
0.599332220367279	0.397967574260389
0.601001669449082	1.86206775522893
0.602671118530885	1.86206775522893
0.604340567612688	1.86206775522893
0.606010016694491	1.86206775522893
0.607679465776294	1.86206775522893
0.609348914858097	1.86206775522893
0.6110183639399	1.86206775522893
0.612687813021703	1.86206775522893
0.614357262103506	1.86206775522893
0.616026711185309	1.86206775522893
0.617696160267112	1.86206775522893
0.619365609348915	1.86206775522893
0.621035058430718	1.86206775522893
0.622704507512521	1.86206775522893
0.624373956594324	1.86206775522893
0.626043405676127	1.86206775522893
0.62771285475793	1.86206775522893
0.629382303839733	1.86206775522893
0.631051752921536	1.86206775522893
0.632721202003339	1.86206775522893
0.634390651085142	1.86206775522893
0.636060100166945	1.86206775522893
0.637729549248748	1.86206775522893
0.639398998330551	1.86206775522893
0.641068447412354	1.86206775522893
0.642737896494157	1.86206775522893
0.64440734557596	1.86206775522893
0.646076794657763	1.86206775522893
0.647746243739566	1.86206775522893
0.649415692821369	1.86206775522893
0.651085141903172	1.86206775522893
0.652754590984975	1.86206775522893
0.654424040066778	1.86206775522893
0.656093489148581	1.86206775522893
0.657762938230384	1.86206775522893
0.659432387312187	1.86206775522893
0.66110183639399	1.86206775522893
0.662771285475793	1.86206775522893
0.664440734557596	1.86206775522893
0.666110183639399	1.86206775522893
0.667779632721202	1.86206775522893
0.669449081803005	1.86206775522893
0.671118530884808	1.86206775522893
0.672787979966611	1.86206775522893
0.674457429048414	1.86206775522893
0.676126878130217	1.86206775522893
0.67779632721202	1.86206775522893
0.679465776293823	1.86206775522893
0.681135225375626	1.86206775522893
0.682804674457429	1.86206775522893
0.684474123539232	1.86206775522893
0.686143572621035	1.86206775522893
0.687813021702838	1.86206775522893
0.689482470784641	1.86206775522893
0.691151919866444	1.86206775522893
0.692821368948247	1.86206775522893
0.69449081803005	1.86206775522893
0.696160267111853	1.86206775522893
0.697829716193656	1.86206775522893
0.699499165275459	1.86206775522893
0.701168614357262	1.86206373855376
0.702838063439065	1.86206373855376
0.704507512520868	1.86206373855376
0.706176961602671	1.86206373855376
0.707846410684474	1.86206373855376
0.709515859766277	1.86206373855376
0.71118530884808	1.86206373855376
0.712854757929883	1.86206373855376
0.714524207011686	1.86206373855376
0.716193656093489	1.86206373855376
0.717863105175292	1.86206373855376
0.719532554257095	1.86206373855376
0.721202003338898	1.86206373855376
0.722871452420701	1.86206373855376
0.724540901502504	1.86206373855376
0.726210350584307	1.86206373855376
0.72787979966611	1.86206373855376
0.729549248747913	1.86206373855376
0.731218697829716	1.86206373855376
0.732888146911519	1.86206373855376
0.734557595993322	1.86206373855376
0.736227045075125	1.86206373855376
0.737896494156928	1.86206373855376
0.739565943238731	1.86206373855376
0.741235392320534	1.86206373855376
0.742904841402337	1.86206373855376
0.74457429048414	1.86206373855376
0.746243739565943	1.86206373855376
0.747913188647746	1.86206373855376
0.749582637729549	1.86206373855376
0.751252086811352	1.86206373855376
0.752921535893155	1.86206373855376
0.754590984974958	1.86206373855376
0.756260434056761	1.86206373855376
0.757929883138564	1.86206373855376
0.759599332220367	1.86206373855376
0.76126878130217	1.86206373855376
0.762938230383973	1.86206373855376
0.764607679465776	1.86206373855376
0.766277128547579	1.86206373855376
0.767946577629382	1.86206373855376
0.769616026711185	1.86206373855376
0.771285475792988	1.86206373855376
0.772954924874791	1.86206373855376
0.774624373956594	1.86206373855376
0.776293823038397	1.86206373855376
0.7779632721202	1.86206373855376
0.779632721202003	1.86206373855376
0.781302170283806	1.86206373855376
0.782971619365609	1.86206373855376
0.784641068447412	1.86206373855376
0.786310517529215	1.86206373855376
0.787979966611018	1.86206373855376
0.789649415692821	1.86206373855376
0.791318864774624	1.86206373855376
0.792988313856427	1.86206373855376
0.79465776293823	1.86206373855376
0.796327212020033	1.86206373855376
0.797996661101836	1.86206373855376
0.799666110183639	1.86206373855376
0.801335559265442	1.86206357896406
0.803005008347245	1.86206357896406
0.804674457429048	1.86206357896406
0.806343906510851	1.86206357896406
0.808013355592654	1.86206357896406
0.809682804674457	1.86206357896406
0.81135225375626	1.86206357896406
0.813021702838063	1.86206357896406
0.814691151919867	1.86206357896406
0.81636060100167	1.86206357896406
0.818030050083473	1.86206357896406
0.819699499165276	1.86206357896406
0.821368948247079	1.86206357896406
0.823038397328882	1.86206357896406
0.824707846410685	1.86206357896406
0.826377295492488	1.86206357896406
0.828046744574291	1.86206357896406
0.829716193656094	1.86206357896406
0.831385642737897	1.86206357896406
0.8330550918197	1.86206357896406
0.834724540901502	1.86206357896406
0.836393989983305	1.86206357896406
0.838063439065108	1.86206357896406
0.839732888146911	1.86206357896406
0.841402337228715	1.86206357896406
0.843071786310518	1.86206357896406
0.844741235392321	1.86206357896406
0.846410684474124	1.86206357896406
0.848080133555927	1.86206357896406
0.84974958263773	1.86206357896406
0.851419031719533	1.86206357896406
0.853088480801336	1.86206357896406
0.854757929883139	1.86206357896406
0.856427378964942	1.86206357896406
0.858096828046745	1.86206357896406
0.859766277128548	1.86206357896406
0.861435726210351	1.86206357896406
0.863105175292154	1.86206357896406
0.864774624373957	1.86206357896406
0.86644407345576	1.86206357896406
0.868113522537563	1.86206357896406
0.869782971619366	1.86206357896406
0.871452420701169	1.86206357896406
0.873121869782972	1.86206357896406
0.874791318864775	1.86206357896406
0.876460767946578	1.86206357896406
0.878130217028381	1.86206357896406
0.879799666110184	1.86206357896406
0.881469115191987	1.86206357896406
0.88313856427379	1.86206357896406
0.884808013355593	1.86206357896406
0.886477462437396	1.86206357896406
0.888146911519199	1.86206357896406
0.889816360601002	1.86206357896406
0.891485809682805	1.86206357896406
0.893155258764608	1.86206357896406
0.894824707846411	1.86206357896406
0.896494156928214	1.86206357896406
0.898163606010017	1.86206357896406
0.89983305509182	1.86206357896406
0.901502504173623	1.86206873327456
0.903171953255426	1.86206873327456
0.904841402337229	1.86206873327456
0.906510851419032	1.86206873327456
0.908180300500835	1.86206873327456
0.909849749582638	1.86206873327456
0.911519198664441	1.86206873327456
0.913188647746244	1.86206873327456
0.914858096828047	1.86206873327456
0.91652754590985	1.86206873327456
0.918196994991653	1.86206873327456
0.919866444073456	1.86206873327456
0.921535893155259	1.86206873327456
0.923205342237062	1.86206873327456
0.924874791318865	1.86206873327456
0.926544240400668	1.86206873327456
0.928213689482471	1.86206873327456
0.929883138564274	1.86206873327456
0.931552587646077	1.86206873327456
0.93322203672788	1.86206873327456
0.934891485809683	1.86206873327456
0.936560934891486	1.86206873327456
0.938230383973289	1.86206873327456
0.939899833055092	1.86206873327456
0.941569282136895	1.86206873327456
0.943238731218698	1.86206873327456
0.944908180300501	1.86206873327456
0.946577629382304	1.86206873327456
0.948247078464107	1.86206873327456
0.94991652754591	1.86206873327456
0.951585976627713	1.86206873327456
0.953255425709516	1.86206873327456
0.954924874791319	1.86206873327456
0.956594323873122	1.86206873327456
0.958263772954925	1.86206873327456
0.959933222036728	1.86206873327456
0.961602671118531	1.86206873327456
0.963272120200334	1.86206873327456
0.964941569282137	1.86206873327456
0.96661101836394	1.86206873327456
0.968280467445743	1.86206873327456
0.969949916527546	1.86206873327456
0.971619365609349	1.86206873327456
0.973288814691152	1.86206873327456
0.974958263772955	1.86206873327456
0.976627712854758	1.86206873327456
0.978297161936561	1.86206873327456
0.979966611018364	1.86206873327456
0.981636060100167	1.86206873327456
0.98330550918197	1.86206873327456
0.984974958263773	1.86206873327456
0.986644407345576	1.86206873327456
0.988313856427379	1.86206873327456
0.989983305509182	1.86206873327456
0.991652754590985	1.86206873327456
0.993322203672788	1.86206873327456
0.994991652754591	1.86206873327456
0.996661101836394	1.86206873327456
0.998330550918197	1.86206873327456
1	1.86206873327456


==> 5_indicators.txt <==
1	-3.01195803640261E-05
2	-0.000106914864998525


==> 5_indicators_p0.txt <==
0	0.00010950458957848


==> 5_rho.txt <==
x 	 y
0	0.999999999999999
0.00166944908180301	0.999999999999999
0.00333889816360601	0.999999999999999
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1.00000000000001
0.267111853088481	1.00000000000001
0.268781302170284	1.00000000000001
0.270450751252087	1.00000000000001
0.27212020033389	1.00000000000001
0.273789649415693	1.00000000000001
0.275459098497496	1.00000000000001
0.277128547579299	1.00000000000001
0.278797996661102	1.00000000000001
0.280467445742905	1.00000000000001
0.282136894824708	1.00000000000001
0.283806343906511	1.00000000000001
0.285475792988314	1.00000000000001
0.287145242070117	1.00000000000001
0.28881469115192	1.00000000000001
0.290484140233723	1.00000000000001
0.292153589315526	1.00000000000001
0.293823038397329	1.00000000000001
0.295492487479132	1.00000000000001
0.297161936560935	1.00000000000001
0.298831385642738	1.00000000000001
0.300500834724541	1.00000000000015
0.302170283806344	1.00000000000013
0.303839732888147	1.00000000000012
0.30550918196995	1.00000000000011
0.307178631051753	1.0000000000001
0.308848080133556	1.00000000000009
0.310517529215359	1.00000000000008
0.312186978297162	1.00000000000008
0.313856427378965	1.00000000000007
0.315525876460768	1.00000000000006
0.317195325542571	1.00000000000006
0.318864774624374	1.00000000000005
0.320534223706177	1.00000000000005
0.32220367278798	1.00000000000005
0.323873121869783	1.00000000000005
0.325542570951586	1.00000000000004
0.327212020033389	1.00000000000004
0.328881469115192	1.00000000000004
0.330550918196995	1.00000000000005
0.332220367278798	1.00000000000005
0.333889816360601	1.00000000000005
0.335559265442404	1.00000000000005
0.337228714524207	1.00000000000006
0.33889816360601	1.00000000000006
0.340567612687813	1.00000000000007
0.342237061769616	1.00000000000007
0.343906510851419	1.00000000000008
0.345575959933222	1.00000000000009
0.347245409015025	1.0000000000001
0.348914858096828	1.0000000000001
0.350584307178631	1.00000000000011
0.352253756260434	1.00000000000013
0.353923205342237	1.00000000000014
0.35559265442404	1.00000000000015
0.357262103505843	1.00000000000016
0.358931552587646	1.00000000000018
0.360601001669449	1.00000000000019
0.362270450751252	1.00000000000021
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000024
0.367278797996661	1.00000000000026
0.368948247078464	1.00000000000027
0.370617696160267	1.00000000000029
0.37228714524207	1.00000000000031
0.373956594323873	1.00000000000033
0.375626043405676	1.00000000000035
0.377295492487479	1.00000000000038
0.378964941569282	1.0000000000004
0.380634390651085	1.00000000000042
0.382303839732888	1.00000000000045
0.383973288814691	1.00000000000047
0.385642737896494	1.0000000000005
0.387312186978297	1.00000000000052
0.3889816360601	1.00000000000055
0.390651085141903	1.00000000000058
0.392320534223706	1.00000000000061
0.393989983305509	1.00000000000064
0.395659432387312	1.00000000000067
0.397328881469115	1.0000000000007
0.398998330550918	1.00000000000073
0.400667779632721	1.00000000000798
0.402337228714524	1.00000000000732
0.404006677796327	1.00000000000671
0.40567612687813	1.00000000000614
0.407345575959933	1.00000000000561
0.409015025041736	1.00000000000512
0.410684474123539	1.00000000000467
0.412353923205342	1.00000000000427
0.414023372287145	1.0000000000039
0.415692821368948	1.00000000000358
0.417362270450751	1.0000000000033
0.419031719532554	1.00000000000307
0.420701168614357	1.00000000000287
0.42237061769616	1.00000000000272
0.424040066777963	1.00000000000261
0.425709515859766	1.00000000000254
0.427378964941569	1.00000000000251
0.429048414023372	1.00000000000253
0.430717863105175	1.00000000000258
0.432387312186978	1.00000000000268
0.434056761268781	1.00000000000282
0.435726210350584	1.000000000003
0.437395659432387	1.00000000000322
0.43906510851419	1.00000000000349
0.440734557595993	1.0000000000038
0.442404006677796	1.00000000000415
0.444073455759599	1.00000000000454
0.445742904841402	1.00000000000497
0.447412353923205	1.00000000000545
0.449081803005008	1.00000000000596
0.450751252086811	1.00000000000652
0.452420701168614	1.00000000000712
0.454090150250417	1.00000000000777
0.45575959933222	1.00000000000845
0.457429048414023	1.00000000000918
0.459098497495826	1.00000000000994
0.460767946577629	1.00000000001075
0.462437395659432	1.00000000001161
0.464106844741235	1.0000000000125
0.465776293823038	1.00000000001344
0.467445742904841	1.00000000001441
0.469115191986644	1.00000000001543
0.470784641068447	1.0000000000165
0.47245409015025	1.0000000000176
0.474123539232053	1.00000000001874
0.475792988313856	1.00000000001993
0.477462437395659	1.00000000002116
0.479131886477462	1.00000000002243
0.480801335559265	1.00000000002374
0.482470784641068	1.0000000000251
0.484140233722871	1.0000000000265
0.485809682804674	1.00000000002793
0.487479131886477	1.00000000002941
0.48914858096828	1.00000000003094
0.490818030050084	1.0000000000325
0.492487479131887	1.00000000003411
0.49415692821369	1.00000000003575
0.495826377295493	1.00000000003744
0.497495826377296	1.00000000003918
0.499165275459099	1.00000000004095
0.500834724540901	1.0000012326213
0.502504173622704	1.00000143526811
0.504173622704507	1.00000162435848
0.50584307178631	1.00000179989242
0.507512520868113	1.00000196186992
0.509181969949916	1.00000211029099
0.51085141903172	1.00000224515562
0.512520868113523	1.00000236646381
0.514190317195326	1.00000247421557
0.515859766277129	1.00000256841089
0.517529215358932	1.00000264904978
0.519198664440735	1.00000271613223
0.520868113522538	1.00000276965824
0.522537562604341	1.00000280962782
0.524207011686144	1.00000283604096
0.525876460767947	1.00000284889767
0.52754590984975	1.00000284819794
0.529215358931553	1.00000283394178
0.530884808013356	1.00000280612918
0.532554257095159	1.00000276476014
0.534223706176962	1.00000270983467
0.535893155258765	1.00000264135276
0.537562604340568	1.00000255931442
0.539232053422371	1.00000246371964
0.540901502504174	1.00000235456843
0.542570951585977	1.00000223186078
0.54424040066778	1.00000209559669
0.545909849749583	1.00000194577617
0.547579298831386	1.00000178239921
0.549248747913189	1.00000160546581
0.550918196994992	1.86200213810989
0.552587646076795	1.86201573746735
0.554257095158598	1.86202837504223
0.555926544240401	1.86204005083454
0.557595993322204	1.86205076484428
0.559265442404007	1.86206051707144
0.56093489148581	1.86206930751602
0.562604340567613	1.86207713617803
0.564273789649416	1.86208400305747
0.565943238731219	1.86208990815433
0.567612687813022	1.86209485146862
0.569282136894825	1.86209883300033
0.570951585976628	1.86210185274947
0.572621035058431	1.86210391071604
0.574290484140234	1.86210500690003
0.575959933222037	1.86210514130144
0.57762938230384	1.86210431392028
0.579298831385643	1.86210252475655
0.580968280467446	1.86209977381024
0.582637729549249	1.86209606108136
0.584307178631052	1.86209138656991
0.585976627712855	1.86208575027588
0.587646076794658	1.86207915219927
0.589315525876461	1.86207159234009
0.590984974958264	1.86206307069834
0.592654424040067	1.86205358727401
0.59432387312187	1.86204314206711
0.595993322203673	1.86203173507764
0.597662771285476	1.86201936630558
0.599332220367279	1.86200603575096
0.601001669449082	1.86206909705141
0.602671118530885	1.8620690934195
0.604340567612688	1.86206908984744
0.606010016694491	1.86206908633522
0.607679465776294	1.86206908288285
0.609348914858097	1.86206907949033
0.6110183639399	1.86206907615765
0.612687813021703	1.86206907288481
0.614357262103506	1.86206906967182
0.616026711185309	1.86206906651868
0.617696160267112	1.86206906342538
0.619365609348915	1.86206906039193
0.621035058430718	1.86206905741832
0.622704507512521	1.86206905450456
0.624373956594324	1.86206905165064
0.626043405676127	1.86206904885657
0.62771285475793	1.86206904612234
0.629382303839733	1.86206904344796
0.631051752921536	1.86206904083342
0.632721202003339	1.86206903827873
0.634390651085142	1.86206903578389
0.636060100166945	1.86206903334889
0.637729549248748	1.86206903097373
0.639398998330551	1.86206902865842
0.641068447412354	1.86206902640296
0.642737896494157	1.86206902420734
0.64440734557596	1.86206902207157
0.646076794657763	1.86206901999564
0.647746243739566	1.86206901797955
0.649415692821369	1.86206901602332
0.651085141903172	1.86206901412692
0.652754590984975	1.86206901229038
0.654424040066778	1.86206901051368
0.656093489148581	1.86206900879682
0.657762938230384	1.86206900713981
0.659432387312187	1.86206900554264
0.66110183639399	1.86206900400532
0.662771285475793	1.86206900252785
0.664440734557596	1.86206900111022
0.666110183639399	1.86206899975243
0.667779632721202	1.86206899845449
0.669449081803005	1.8620689972164
0.671118530884808	1.86206899603815
0.672787979966611	1.86206899491975
0.674457429048414	1.86206899386119
0.676126878130217	1.86206899286247
0.67779632721202	1.86206899192361
0.679465776293823	1.86206899104458
0.681135225375626	1.86206899022541
0.682804674457429	1.86206898946608
0.684474123539232	1.86206898876659
0.686143572621035	1.86206898812695
0.687813021702838	1.86206898754715
0.689482470784641	1.8620689870272
0.691151919866444	1.8620689865671
0.692821368948247	1.86206898616684
0.69449081803005	1.86206898582642
0.696160267111853	1.86206898554585
0.697829716193656	1.86206898532513
0.699499165275459	1.86206898516425
0.701168614357262	1.86206898753999
0.702838063439065	1.86206898717258
0.704507512520868	1.86206898684853
0.706176961602671	1.86206898656784
0.707846410684474	1.86206898633052
0.709515859766277	1.86206898613655
0.71118530884808	1.86206898598594
0.712854757929883	1.8620689858787
0.714524207011686	1.86206898581481
0.716193656093489	1.86206898579429
0.717863105175292	1.86206898581713
0.719532554257095	1.86206898588333
0.721202003338898	1.86206898599289
0.722871452420701	1.86206898614581
0.724540901502504	1.86206898634209
0.726210350584307	1.86206898658173
0.72787979966611	1.86206898686473
0.729549248747913	1.8620689871911
0.731218697829716	1.86206898756082
0.732888146911519	1.86206898797391
0.734557595993322	1.86206898843036
0.736227045075125	1.86206898893017
0.737896494156928	1.86206898947334
0.739565943238731	1.86206899005986
0.741235392320534	1.86206899068976
0.742904841402337	1.86206899136301
0.74457429048414	1.86206899207962
0.746243739565943	1.86206899283959
0.747913188647746	1.86206899364293
0.749582637729549	1.86206899448962
0.751252086811352	1.86206899537968
0.752921535893155	1.8620689963131
0.754590984974958	1.86206899728988
0.756260434056761	1.86206899831002
0.757929883138564	1.86206899937352
0.759599332220367	1.86206900048038
0.76126878130217	1.8620690016306
0.762938230383973	1.86206900282418
0.764607679465776	1.86206900406113
0.766277128547579	1.86206900534143
0.767946577629382	1.8620690066651
0.769616026711185	1.86206900803213
0.771285475792988	1.86206900944251
0.772954924874791	1.86206901089626
0.774624373956594	1.86206901239337
0.776293823038397	1.86206901393384
0.7779632721202	1.86206901551767
0.779632721202003	1.86206901714487
0.781302170283806	1.86206901881542
0.782971619365609	1.86206902052933
0.784641068447412	1.86206902228661
0.786310517529215	1.86206902408725
0.787979966611018	1.86206902593124
0.789649415692821	1.8620690278186
0.791318864774624	1.86206902974932
0.792988313856427	1.8620690317234
0.79465776293823	1.86206903374084
0.796327212020033	1.86206903580164
0.797996661101836	1.86206903790581
0.799666110183639	1.86206904005333
0.801335559265442	1.86206905272415
0.803005008347245	1.86206905375523
0.804674457429048	1.86206905492759
0.806343906510851	1.86206905624123
0.808013355592654	1.86206905769615
0.809682804674457	1.86206905929235
0.81135225375626	1.86206906102982
0.813021702838063	1.86206906290858
0.814691151919867	1.86206906492861
0.81636060100167	1.86206906708992
0.818030050083473	1.86206906939251
0.819699499165276	1.86206907183637
0.821368948247079	1.86206907442152
0.823038397328882	1.86206907714795
0.824707846410685	1.86206908001565
0.826377295492488	1.86206908302463
0.828046744574291	1.86206908617489
0.829716193656094	1.86206908946643
0.831385642737897	1.86206909289925
0.8330550918197	1.86206909647335
0.834724540901502	1.86206910018872
0.836393989983305	1.86206910404538
0.838063439065108	1.86206910804331
0.839732888146911	1.86206911218252
0.841402337228715	1.86206911646301
0.843071786310518	1.86206912088478
0.844741235392321	1.86206912544782
0.846410684474124	1.86206913015215
0.848080133555927	1.86206913499775
0.84974958263773	1.86206913998464
0.851419031719533	1.8620691451128
0.853088480801336	1.86206915038224
0.854757929883139	1.86206915579295
0.856427378964942	1.86206916134495
0.858096828046745	1.86206916703823
0.859766277128548	1.86206917287278
0.861435726210351	1.86206917884861
0.863105175292154	1.86206918496573
0.864774624373957	1.86206919122411
0.86644407345576	1.86206919762378
0.868113522537563	1.86206920416473
0.869782971619366	1.86206921084696
0.871452420701169	1.86206921767046
0.873121869782972	1.86206922463524
0.874791318864775	1.8620692317413
0.876460767946578	1.86206923898864
0.878130217028381	1.86206924637726
0.879799666110184	1.86206925390716
0.881469115191987	1.86206926157834
0.88313856427379	1.86206926939079
0.884808013355593	1.86206927734452
0.886477462437396	1.86206928543954
0.888146911519199	1.86206929367583
0.889816360601002	1.86206930205339
0.891485809682805	1.86206931057224
0.893155258764608	1.86206931923237
0.894824707846411	1.86206932803377
0.896494156928214	1.86206933697646
0.898163606010017	1.86206934606042
0.89983305509182	1.86206935528566
0.901502504173623	1.86206940094802
0.903171953255426	1.8620694062965
0.904841402337229	1.86206941217522
0.906510851419032	1.86206941858418
0.908180300500835	1.86206942552339
0.909849749582638	1.86206943299284
0.911519198664441	1.86206944099254
0.913188647746244	1.86206944952248
0.914858096828047	1.86206945858266
0.91652754590985	1.86206946817309
0.918196994991653	1.86206947829376
0.919866444073456	1.86206948894468
0.921535893155259	1.86206950012584
0.923205342237062	1.86206951183724
0.924874791318865	1.86206952407889
0.926544240400668	1.86206953685078
0.928213689482471	1.86206955015292
0.929883138564274	1.8620695639853
0.931552587646077	1.86206957834793
0.93322203672788	1.8620695932408
0.934891485809683	1.86206960866391
0.936560934891486	1.86206962461727
0.938230383973289	1.86206964110087
0.939899833055092	1.86206965811472
0.941569282136895	1.86206967565881
0.943238731218698	1.86206969373314
0.944908180300501	1.86206971233772
0.946577629382304	1.86206973147254
0.948247078464107	1.86206975113761
0.94991652754591	1.86206977133292
0.951585976627713	1.86206979205848
0.953255425709516	1.86206981331428
0.954924874791319	1.86206983510032
0.956594323873122	1.86206985741661
0.958263772954925	1.86206988026314
0.959933222036728	1.86206990363992
0.961602671118531	1.86206992754694
0.963272120200334	1.8620699519842
0.964941569282137	1.86206997695171
0.96661101836394	1.86207000244946
0.968280467445743	1.86207002847746
0.969949916527546	1.8620700550357
0.971619365609349	1.86207008212419
0.973288814691152	1.86207010974292
0.974958263772955	1.86207013789189
0.976627712854758	1.86207016657111
0.978297161936561	1.86207019578057
0.979966611018364	1.86207022552028
0.981636060100167	1.86207025579023
0.98330550918197	1.86207028659042
0.984974958263773	1.86207031792086
0.986644407345576	1.86207034978154
0.988313856427379	1.86207038217247
0.989983305509182	1.86207041509364
0.991652754590985	1.86207044854505
0.993322203672788	1.86207048252671
0.994991652754591	1.86207051703862
0.996661101836394	1.86207055208076
0.998330550918197	1.86207058765316
1	1.86207062375579


==> 5_rho_p0.txt <==
x 	 y
0	1
0.00166944908180301	1
0.00333889816360601	1
0.00500834724540901	1
0.00667779632721202	1
0.00834724540901502	1
0.010016694490818	1
0.011686143572621	1
0.013355592654424	1
0.015025041736227	1
0.01669449081803	1
0.0183639398998331	1
0.0200333889816361	1
0.0217028380634391	1
0.0233722871452421	1
0.0250417362270451	1
0.0267111853088481	1
0.0283806343906511	1
0.0300500834724541	1
0.0317195325542571	1
0.0333889816360601	1
0.0350584307178631	1
0.0367278797996661	1
0.0383973288814691	1
0.0400667779632721	1
0.0417362270450751	1
0.0434056761268781	1
0.0450751252086811	1
0.0467445742904841	1
0.0484140233722871	1
0.0500834724540902	1
0.0517529215358932	1
0.0534223706176962	1
0.0550918196994992	1
0.0567612687813022	1
0.0584307178631052	1
0.0601001669449082	1
0.0617696160267112	1
0.0634390651085142	1
0.0651085141903172	1
0.0667779632721202	1
0.0684474123539232	1
0.0701168614357262	1
0.0717863105175292	1
0.0734557595993322	1
0.0751252086811352	1
0.0767946577629382	1
0.0784641068447412	1
0.0801335559265442	1
0.0818030050083473	1
0.0834724540901502	1
0.0851419031719533	1
0.0868113522537563	1
0.0884808013355593	1
0.0901502504173623	1
0.0918196994991653	1
0.0934891485809683	1
0.0951585976627713	1
0.0968280467445743	1
0.0984974958263773	1
0.10016694490818	1
0.101836393989983	1
0.103505843071786	1
0.105175292153589	1
0.106844741235392	1
0.108514190317195	1
0.110183639398998	1
0.111853088480801	1
0.113522537562604	1
0.115191986644407	1
0.11686143572621	1
0.118530884808013	1
0.120200333889816	1
0.121869782971619	1
0.123539232053422	1
0.125208681135225	1
0.126878130217028	1
0.128547579298831	1
0.130217028380634	1
0.131886477462437	1
0.13355592654424	1
0.135225375626043	1
0.136894824707846	1
0.138564273789649	1
0.140233722871452	1
0.141903171953255	1
0.143572621035058	1
0.145242070116861	1
0.146911519198664	1
0.148580968280467	1
0.15025041736227	1
0.151919866444073	1
0.153589315525876	1
0.155258764607679	1
0.156928213689482	1
0.158597662771285	1
0.160267111853088	1
0.161936560934891	1
0.163606010016695	1
0.165275459098498	1
0.1669449081803	1
0.168614357262103	1
0.170283806343907	1
0.17195325542571	1
0.173622704507513	1
0.175292153589316	1
0.176961602671119	1
0.178631051752922	1
0.180300500834725	1
0.181969949916528	1
0.183639398998331	1
0.185308848080134	1
0.186978297161937	1
0.18864774624374	1
0.190317195325543	1
0.191986644407346	1
0.193656093489149	1
0.195325542570952	1
0.196994991652755	1
0.198664440734558	1
0.200333889816361	1
0.202003338898164	1
0.203672787979967	1
0.20534223706177	1
0.207011686143573	1
0.208681135225376	1
0.210350584307179	1
0.212020033388982	1
0.213689482470785	1
0.215358931552588	1
0.217028380634391	1
0.218697829716194	1
0.220367278797997	1
0.2220367278798	1
0.223706176961603	1
0.225375626043406	1
0.227045075125209	1
0.228714524207012	1
0.230383973288815	1
0.232053422370618	1
0.233722871452421	1
0.235392320534224	1
0.237061769616027	1
0.23873121869783	1
0.240400667779633	1
0.242070116861436	1
0.243739565943239	1
0.245409015025042	1
0.247078464106845	1
0.248747913188648	1
0.250417362270451	1
0.252086811352254	1
0.253756260434057	1
0.25542570951586	1
0.257095158597663	1
0.258764607679466	1
0.260434056761269	1
0.262103505843072	1
0.263772954924875	1
0.265442404006678	1
0.267111853088481	1
0.268781302170284	1
0.270450751252087	1
0.27212020033389	1
0.273789649415693	1
0.275459098497496	1
0.277128547579299	1
0.278797996661102	1
0.280467445742905	1
0.282136894824708	1
0.283806343906511	1
0.285475792988314	1
0.287145242070117	1
0.28881469115192	1
0.290484140233723	1
0.292153589315526	1
0.293823038397329	1
0.295492487479132	1
0.297161936560935	1
0.298831385642738	1
0.300500834724541	1.00000000000022
0.302170283806344	1.00000000000022
0.303839732888147	1.00000000000022
0.30550918196995	1.00000000000022
0.307178631051753	1.00000000000022
0.308848080133556	1.00000000000022
0.310517529215359	1.00000000000022
0.312186978297162	1.00000000000022
0.313856427378965	1.00000000000022
0.315525876460768	1.00000000000022
0.317195325542571	1.00000000000022
0.318864774624374	1.00000000000022
0.320534223706177	1.00000000000022
0.32220367278798	1.00000000000022
0.323873121869783	1.00000000000022
0.325542570951586	1.00000000000022
0.327212020033389	1.00000000000022
0.328881469115192	1.00000000000022
0.330550918196995	1.00000000000022
0.332220367278798	1.00000000000022
0.333889816360601	1.00000000000022
0.335559265442404	1.00000000000022
0.337228714524207	1.00000000000022
0.33889816360601	1.00000000000022
0.340567612687813	1.00000000000022
0.342237061769616	1.00000000000022
0.343906510851419	1.00000000000022
0.345575959933222	1.00000000000022
0.347245409015025	1.00000000000022
0.348914858096828	1.00000000000022
0.350584307178631	1.00000000000022
0.352253756260434	1.00000000000022
0.353923205342237	1.00000000000022
0.35559265442404	1.00000000000022
0.357262103505843	1.00000000000022
0.358931552587646	1.00000000000022
0.360601001669449	1.00000000000022
0.362270450751252	1.00000000000022
0.363939899833055	1.00000000000022
0.365609348914858	1.00000000000022
0.367278797996661	1.00000000000022
0.368948247078464	1.00000000000022
0.370617696160267	1.00000000000022
0.37228714524207	1.00000000000022
0.373956594323873	1.00000000000022
0.375626043405676	1.00000000000022
0.377295492487479	1.00000000000022
0.378964941569282	1.00000000000022
0.380634390651085	1.00000000000022
0.382303839732888	1.00000000000022
0.383973288814691	1.00000000000022
0.385642737896494	1.00000000000022
0.387312186978297	1.00000000000022
0.3889816360601	1.00000000000022
0.390651085141903	1.00000000000022
0.392320534223706	1.00000000000022
0.393989983305509	1.00000000000022
0.395659432387312	1.00000000000022
0.397328881469115	1.00000000000022
0.398998330550918	1.00000000000022
0.400667779632721	1.00000000001253
0.402337228714524	1.00000000001253
0.404006677796327	1.00000000001253
0.40567612687813	1.00000000001253
0.407345575959933	1.00000000001253
0.409015025041736	1.00000000001253
0.410684474123539	1.00000000001253
0.412353923205342	1.00000000001253
0.414023372287145	1.00000000001253
0.415692821368948	1.00000000001253
0.417362270450751	1.00000000001253
0.419031719532554	1.00000000001253
0.420701168614357	1.00000000001253
0.42237061769616	1.00000000001253
0.424040066777963	1.00000000001253
0.425709515859766	1.00000000001253
0.427378964941569	1.00000000001253
0.429048414023372	1.00000000001253
0.430717863105175	1.00000000001253
0.432387312186978	1.00000000001253
0.434056761268781	1.00000000001253
0.435726210350584	1.00000000001253
0.437395659432387	1.00000000001253
0.43906510851419	1.00000000001253
0.440734557595993	1.00000000001253
0.442404006677796	1.00000000001253
0.444073455759599	1.00000000001253
0.445742904841402	1.00000000001253
0.447412353923205	1.00000000001253
0.449081803005008	1.00000000001253
0.450751252086811	1.00000000001253
0.452420701168614	1.00000000001253
0.454090150250417	1.00000000001253
0.45575959933222	1.00000000001253
0.457429048414023	1.00000000001253
0.459098497495826	1.00000000001253
0.460767946577629	1.00000000001253
0.462437395659432	1.00000000001253
0.464106844741235	1.00000000001253
0.465776293823038	1.00000000001253
0.467445742904841	1.00000000001253
0.469115191986644	1.00000000001253
0.470784641068447	1.00000000001253
0.47245409015025	1.00000000001253
0.474123539232053	1.00000000001253
0.475792988313856	1.00000000001253
0.477462437395659	1.00000000001253
0.479131886477462	1.00000000001253
0.480801335559265	1.00000000001253
0.482470784641068	1.00000000001253
0.484140233722871	1.00000000001253
0.485809682804674	1.00000000001253
0.487479131886477	1.00000000001253
0.48914858096828	1.00000000001253
0.490818030050084	1.00000000001253
0.492487479131887	1.00000000001253
0.49415692821369	1.00000000001253
0.495826377295493	1.00000000001253
0.497495826377296	1.00000000001253
0.499165275459099	1.00000000001253
0.500834724540901	0.999999494730299
0.502504173622704	0.999999494730299
0.504173622704507	0.999999494730299
0.50584307178631	0.999999494730299
0.507512520868113	0.999999494730299
0.509181969949916	0.999999494730299
0.51085141903172	0.999999494730299
0.512520868113523	0.999999494730299
0.514190317195326	0.999999494730299
0.515859766277129	0.999999494730299
0.517529215358932	0.999999494730299
0.519198664440735	0.999999494730299
0.520868113522538	0.999999494730299
0.522537562604341	0.999999494730299
0.524207011686144	0.999999494730299
0.525876460767947	0.999999494730299
0.52754590984975	0.999999494730299
0.529215358931553	0.999999494730299
0.530884808013356	0.999999494730299
0.532554257095159	0.999999494730299
0.534223706176962	0.999999494730299
0.535893155258765	0.999999494730299
0.537562604340568	0.999999494730299
0.539232053422371	0.999999494730299
0.540901502504174	0.999999494730299
0.542570951585977	0.999999494730299
0.54424040066778	0.999999494730299
0.545909849749583	0.999999494730299
0.547579298831386	0.999999494730299
0.549248747913189	0.999999494730299
0.550918196994992	1.86185046160779
0.552587646076795	1.86185046160779
0.554257095158598	1.86185046160779
0.555926544240401	1.86185046160779
0.557595993322204	1.86185046160779
0.559265442404007	1.86185046160779
0.56093489148581	1.86185046160779
0.562604340567613	1.86185046160779
0.564273789649416	1.86185046160779
0.565943238731219	1.86185046160779
0.567612687813022	1.86185046160779
0.569282136894825	1.86185046160779
0.570951585976628	1.86185046160779
0.572621035058431	1.86185046160779
0.574290484140234	1.86185046160779
0.575959933222037	1.86185046160779
0.57762938230384	1.86185046160779
0.579298831385643	1.86185046160779
0.580968280467446	1.86185046160779
0.582637729549249	1.86185046160779
0.584307178631052	1.86185046160779
0.585976627712855	1.86185046160779
0.587646076794658	1.86185046160779
0.589315525876461	1.86185046160779
0.590984974958264	1.86185046160779
0.592654424040067	1.86185046160779
0.59432387312187	1.86185046160779
0.595993322203673	1.86185046160779
0.597662771285476	1.86185046160779
0.599332220367279	1.86185046160779
0.601001669449082	1.86206902430009
0.602671118530885	1.86206902430009
0.604340567612688	1.86206902430009
0.606010016694491	1.86206902430009
0.607679465776294	1.86206902430009
0.609348914858097	1.86206902430009
0.6110183639399	1.86206902430009
0.612687813021703	1.86206902430009
0.614357262103506	1.86206902430009
0.616026711185309	1.86206902430009
0.617696160267112	1.86206902430009
0.619365609348915	1.86206902430009
0.621035058430718	1.86206902430009
0.622704507512521	1.86206902430009
0.624373956594324	1.86206902430009
0.626043405676127	1.86206902430009
0.62771285475793	1.86206902430009
0.629382303839733	1.86206902430009
0.631051752921536	1.86206902430009
0.632721202003339	1.86206902430009
0.634390651085142	1.86206902430009
0.636060100166945	1.86206902430009
0.637729549248748	1.86206902430009
0.639398998330551	1.86206902430009
0.641068447412354	1.86206902430009
0.642737896494157	1.86206902430009
0.64440734557596	1.86206902430009
0.646076794657763	1.86206902430009
0.647746243739566	1.86206902430009
0.649415692821369	1.86206902430009
0.651085141903172	1.86206902430009
0.652754590984975	1.86206902430009
0.654424040066778	1.86206902430009
0.656093489148581	1.86206902430009
0.657762938230384	1.86206902430009
0.659432387312187	1.86206902430009
0.66110183639399	1.86206902430009
0.662771285475793	1.86206902430009
0.664440734557596	1.86206902430009
0.666110183639399	1.86206902430009
0.667779632721202	1.86206902430009
0.669449081803005	1.86206902430009
0.671118530884808	1.86206902430009
0.672787979966611	1.86206902430009
0.674457429048414	1.86206902430009
0.676126878130217	1.86206902430009
0.67779632721202	1.86206902430009
0.679465776293823	1.86206902430009
0.681135225375626	1.86206902430009
0.682804674457429	1.86206902430009
0.684474123539232	1.86206902430009
0.686143572621035	1.86206902430009
0.687813021702838	1.86206902430009
0.689482470784641	1.86206902430009
0.691151919866444	1.86206902430009
0.692821368948247	1.86206902430009
0.69449081803005	1.86206902430009
0.696160267111853	1.86206902430009
0.697829716193656	1.86206902430009
0.699499165275459	1.86206902430009
0.701168614357262	1.862069001191
0.702838063439065	1.862069001191
0.704507512520868	1.862069001191
0.706176961602671	1.862069001191
0.707846410684474	1.862069001191
0.709515859766277	1.862069001191
0.71118530884808	1.862069001191
0.712854757929883	1.862069001191
0.714524207011686	1.862069001191
0.716193656093489	1.862069001191
0.717863105175292	1.862069001191
0.719532554257095	1.862069001191
0.721202003338898	1.862069001191
0.722871452420701	1.862069001191
0.724540901502504	1.862069001191
0.726210350584307	1.862069001191
0.72787979966611	1.862069001191
0.729549248747913	1.862069001191
0.731218697829716	1.862069001191
0.732888146911519	1.862069001191
0.734557595993322	1.862069001191
0.736227045075125	1.862069001191
0.737896494156928	1.862069001191
0.739565943238731	1.862069001191
0.741235392320534	1.862069001191
0.742904841402337	1.862069001191
0.74457429048414	1.862069001191
0.746243739565943	1.862069001191
0.747913188647746	1.862069001191
0.749582637729549	1.862069001191
0.751252086811352	1.862069001191
0.752921535893155	1.862069001191
0.754590984974958	1.862069001191
0.756260434056761	1.862069001191
0.757929883138564	1.862069001191
0.759599332220367	1.862069001191
0.76126878130217	1.862069001191
0.762938230383973	1.862069001191
0.764607679465776	1.862069001191
0.766277128547579	1.862069001191
0.767946577629382	1.862069001191
0.769616026711185	1.862069001191
0.771285475792988	1.862069001191
0.772954924874791	1.862069001191
0.774624373956594	1.862069001191
0.776293823038397	1.862069001191
0.7779632721202	1.862069001191
0.779632721202003	1.862069001191
0.781302170283806	1.862069001191
0.782971619365609	1.862069001191
0.784641068447412	1.862069001191
0.786310517529215	1.862069001191
0.787979966611018	1.862069001191
0.789649415692821	1.862069001191
0.791318864774624	1.862069001191
0.792988313856427	1.862069001191
0.79465776293823	1.862069001191
0.796327212020033	1.862069001191
0.797996661101836	1.862069001191
0.799666110183639	1.862069001191
0.801335559265442	1.86206916186642
0.803005008347245	1.86206916186642
0.804674457429048	1.86206916186642
0.806343906510851	1.86206916186642
0.808013355592654	1.86206916186642
0.809682804674457	1.86206916186642
0.81135225375626	1.86206916186642
0.813021702838063	1.86206916186642
0.814691151919867	1.86206916186642
0.81636060100167	1.86206916186642
0.818030050083473	1.86206916186642
0.819699499165276	1.86206916186642
0.821368948247079	1.86206916186642
0.823038397328882	1.86206916186642
0.824707846410685	1.86206916186642
0.826377295492488	1.86206916186642
0.828046744574291	1.86206916186642
0.829716193656094	1.86206916186642
0.831385642737897	1.86206916186642
0.8330550918197	1.86206916186642
0.834724540901502	1.86206916186642
0.836393989983305	1.86206916186642
0.838063439065108	1.86206916186642
0.839732888146911	1.86206916186642
0.841402337228715	1.86206916186642
0.843071786310518	1.86206916186642
0.844741235392321	1.86206916186642
0.846410684474124	1.86206916186642
0.848080133555927	1.86206916186642
0.84974958263773	1.86206916186642
0.851419031719533	1.86206916186642
0.853088480801336	1.86206916186642
0.854757929883139	1.86206916186642
0.856427378964942	1.86206916186642
0.858096828046745	1.86206916186642
0.859766277128548	1.86206916186642
0.861435726210351	1.86206916186642
0.863105175292154	1.86206916186642
0.864774624373957	1.86206916186642
0.86644407345576	1.86206916186642
0.868113522537563	1.86206916186642
0.869782971619366	1.86206916186642
0.871452420701169	1.86206916186642
0.873121869782972	1.86206916186642
0.874791318864775	1.86206916186642
0.876460767946578	1.86206916186642
0.878130217028381	1.86206916186642
0.879799666110184	1.86206916186642
0.881469115191987	1.86206916186642
0.88313856427379	1.86206916186642
0.884808013355593	1.86206916186642
0.886477462437396	1.86206916186642
0.888146911519199	1.86206916186642
0.889816360601002	1.86206916186642
0.891485809682805	1.86206916186642
0.893155258764608	1.86206916186642
0.894824707846411	1.86206916186642
0.896494156928214	1.86206916186642
0.898163606010017	1.86206916186642
0.89983305509182	1.86206916186642
0.901502504173623	1.86206985162854
0.903171953255426	1.86206985162854
0.904841402337229	1.86206985162854
0.906510851419032	1.86206985162854
0.908180300500835	1.86206985162854
0.909849749582638	1.86206985162854
0.911519198664441	1.86206985162854
0.913188647746244	1.86206985162854
0.914858096828047	1.86206985162854
0.91652754590985	1.86206985162854
0.918196994991653	1.86206985162854
0.919866444073456	1.86206985162854
0.921535893155259	1.86206985162854
0.923205342237062	1.86206985162854
0.924874791318865	1.86206985162854
0.926544240400668	1.86206985162854
0.928213689482471	1.86206985162854
0.929883138564274	1.86206985162854
0.931552587646077	1.86206985162854
0.93322203672788	1.86206985162854
0.934891485809683	1.86206985162854
0.936560934891486	1.86206985162854
0.938230383973289	1.86206985162854
0.939899833055092	1.86206985162854
0.941569282136895	1.86206985162854
0.943238731218698	1.86206985162854
0.944908180300501	1.86206985162854
0.946577629382304	1.86206985162854
0.948247078464107	1.86206985162854
0.94991652754591	1.86206985162854
0.951585976627713	1.86206985162854
0.953255425709516	1.86206985162854
0.954924874791319	1.86206985162854
0.956594323873122	1.86206985162854
0.958263772954925	1.86206985162854
0.959933222036728	1.86206985162854
0.961602671118531	1.86206985162854
0.963272120200334	1.86206985162854
0.964941569282137	1.86206985162854
0.96661101836394	1.86206985162854
0.968280467445743	1.86206985162854
0.969949916527546	1.86206985162854
0.971619365609349	1.86206985162854
0.973288814691152	1.86206985162854
0.974958263772955	1.86206985162854
0.976627712854758	1.86206985162854
0.978297161936561	1.86206985162854
0.979966611018364	1.86206985162854
0.981636060100167	1.86206985162854
0.98330550918197	1.86206985162854
0.984974958263773	1.86206985162854
0.986644407345576	1.86206985162854
0.988313856427379	1.86206985162854
0.989983305509182	1.86206985162854
0.991652754590985	1.86206985162854
0.993322203672788	1.86206985162854
0.994991652754591	1.86206985162854
0.996661101836394	1.86206985162854
0.998330550918197	1.86206985162854
1	1.86206985162854


==> XDG_SSW_Initial_Condition.txt <==
x 	 y
0	1
0.55	1
0.55	 1.86203768524675
1	1.86203768524675


==> XDG_SSW_OneLs_p2_xCells10_yCells3_agg0.3_ts=100_dtFixed0.1_shockPos=0.55_smooth=1.txt <==
x 	 y
0	1.00000000114713
0.00334448160535117	1.00000000088972
0.00668896321070234	1.00000000067415
0.0100334448160535	1.00000000050044
0.0133779264214047	1.00000000036858
0.0167224080267559	1.00000000027858
0.020066889632107	1.00000000023043
0.0234113712374582	1.00000000022413
0.0267558528428094	1.00000000025969
0.0301003344481605	1.0000000003371
0.0334448160535117	1.00000000045636
0.0367892976588629	1.00000000061748
0.040133779264214	1.00000000082045
0.0434782608695652	1.00000000106528
0.0468227424749164	1.00000000135196
0.0501672240802676	1.00000000168049
0.0535117056856187	1.00000000205087
0.0568561872909699	1.00000000246311
0.0602006688963211	1.00000000291721
0.0635451505016722	1.00000000341315
0.0668896321070234	1.00000000395095
0.0702341137123746	1.00000000453061
0.0735785953177257	1.00000000515211
0.0769230769230769	1.00000000581548
0.0802675585284281	1.00000000652069
0.0836120401337793	1.00000000726776
0.0869565217391304	1.00000000805668
0.0903010033444816	1.00000000888746
0.0936454849498328	1.00000000976009
0.096989966555184	1.00000001067457
0.100334448160535	1.00000006112305
0.103678929765886	1.00000004729703
0.107023411371237	1.00000003575613
0.110367892976589	1.00000002650037
0.11371237458194	1.00000001952972
0.117056856187291	1.00000001484421
0.120401337792642	1.00000001244382
0.123745819397993	1.00000001232856
0.127090301003344	1.00000001449843
0.130434782608696	1.00000001895342
0.133779264214047	1.00000002569354
0.137123745819398	1.00000003471879
0.140468227424749	1.00000004602916
0.1438127090301	1.00000005962466
0.147157190635451	1.00000007550529
0.150501672240803	1.00000009367104
0.153846153846154	1.00000011412192
0.157190635451505	1.00000013685793
0.160535117056856	1.00000016187907
0.163879598662207	1.00000018918533
0.167224080267559	1.00000021877672
0.17056856187291	1.00000025065324
0.173913043478261	1.00000028481488
0.177257525083612	1.00000032126165
0.180602006688963	1.00000035999354
0.183946488294314	1.00000040101057
0.187290969899666	1.00000044431272
0.190635451505017	1.0000004899
0.193979933110368	1.0000005377724
0.197324414715719	1.00000058792993
0.20066889632107	1.00000325592308
0.204013377926421	1.00000251358013
0.207357859531773	1.00000189599466
0.210702341137124	1.00000140316668
0.214046822742475	1.00000103509618
0.217391304347826	1.00000079178318
0.220735785953177	1.00000067322766
0.224080267558528	1.00000067942963
0.22742474916388	1.00000081038909
0.230769230769231	1.00000106610604
0.234113712374582	1.00000144658047
0.237458193979933	1.0000019518124
0.240802675585284	1.00000258180181
0.244147157190635	1.00000333654871
0.247491638795987	1.00000421605309
0.250836120401338	1.00000522031497
0.254180602006689	1.00000634933433
0.25752508361204	1.00000760311118
0.260869565217391	1.00000898164552
0.264214046822742	1.00001048493735
0.267558528428094	1.00001211298666
0.270903010033445	1.00001386579346
0.274247491638796	1.00001574335775
0.277591973244147	1.00001774567953
0.280936454849498	1.0000198727588
0.284280936454849	1.00002212459555
0.287625418060201	1.00002450118979
0.290969899665552	1.00002700254152
0.294314381270903	1.00002962865074
0.297658862876254	1.00003237951745
0.301003344481605	1.00017288832431
0.304347826086957	1.00013320333352
0.307692307692308	1.00010031138843
0.311036789297659	1.00007421248904
0.31438127090301	1.00005490663534
0.317725752508361	1.00004239382735
0.321070234113712	1.00003667406505
0.324414715719064	1.00003774734845
0.327759197324415	1.00004561367755
0.331103678929766	1.00006027305235
0.334448160535117	1.00008172547285
0.337792642140468	1.00010997093905
0.341137123745819	1.00014500945094
0.344481605351171	1.00018684100853
0.347826086956522	1.00023546561183
0.351170568561873	1.00029088326082
0.354515050167224	1.00035309395551
0.357859531772575	1.0004220976959
0.361204013377926	1.00049789448198
0.364548494983278	1.00058048431377
0.367892976588629	1.00066986719125
0.37123745819398	1.00076604311444
0.374581939799331	1.00086901208332
0.377926421404682	1.0009787740979
0.381270903010033	1.00109532915818
0.384615384615385	1.00121867726416
0.387959866220736	1.00134881841583
0.391304347826087	1.00148575261321
0.394648829431438	1.00162947985628
0.397993311036789	1.00178000014506
0.40133779264214	1.00787757328029
0.404682274247492	1.00617923136541
0.408026755852843	1.00480229996762
0.411371237458194	1.00374677908693
0.414715719063545	1.00301266872332
0.418060200668896	1.00259996887681
0.421404682274247	1.00250867954738
0.424749163879599	1.00273880073505
0.42809364548495	1.00329033243981
0.431438127090301	1.00416327466167
0.434782608695652	1.00535762740061
0.438127090301003	1.00687339065664
0.441471571906354	1.00871056442977
0.444816053511706	1.01086914871999
0.448160535117057	1.01334914352729
0.451505016722408	1.01615054885169
0.454849498327759	1.01927336469318
0.45819397993311	1.02271759105177
0.461538461538462	1.02648322792744
0.464882943143813	1.03057027532021
0.468227424749164	1.03497873323006
0.471571906354515	1.03970860165701
0.474916387959866	1.04475988060105
0.478260869565217	1.05013257006218
0.481605351170569	1.0558266700404
0.48494983277592	1.06184218053571
0.488294314381271	1.06817910154812
0.491638795986622	1.07483743307762
0.494983277591973	1.0818171751242
0.498327759197324	1.08911832768788
0.501672240802676	1.07939619559657
0.505016722408027	1.10373102515796
0.508361204013378	1.12806585471935
0.511705685618729	1.15240068428073
0.51505016722408	1.17673551384212
0.518394648829431	1.20107034340351
0.521739130434783	1.2254051729649
0.525083612040134	1.24974000252628
0.528428093645485	1.27407483208767
0.531772575250836	1.29840966164906
0.535117056856187	1.32274449121044
0.538461538461538	1.34707932077183
0.54180602006689	1.37141415033322
0.545150501672241	1.39574897989461
0.548494983277592	1.42008380945599
0.551839464882943	1.44441863901738
0.555183946488294	1.46875346857877
0.558528428093645	1.49308829814016
0.561872909698997	1.51742312770154
0.565217391304348	1.54175795726293
0.568561872909699	1.56609278682432
0.57190635451505	1.59042761638571
0.575250836120401	1.61476244594709
0.578595317725752	1.63909727550848
0.581939799331104	1.66343210506987
0.585284280936455	1.68776693463126
0.588628762541806	1.71210176419264
0.591973244147157	1.73643659375403
0.595317725752508	1.76077142331542
0.598662207357859	1.78510625287681
0.602006688963211	1.773695216559
0.605351170568562	1.78096422807097
0.608695652173913	1.78791182906584
0.612040133779264	1.79453801954363
0.615384615384615	1.80084279950433
0.618729096989967	1.80682616894793
0.622073578595318	1.81248812787444
0.625418060200669	1.81782867628386
0.62876254180602	1.82284781417619
0.632107023411371	1.82754554155143
0.635451505016722	1.83192185840958
0.638795986622074	1.83597676475063
0.642140468227425	1.8397102605746
0.645484949832776	1.84312234588147
0.648829431438127	1.84621302067125
0.652173913043478	1.84898228494394
0.655518394648829	1.85143013869954
0.658862876254181	1.85355658193805
0.662207357859532	1.85536161465947
0.665551839464883	1.85684523686379
0.668896321070234	1.85800744855103
0.672240802675585	1.85884824972117
0.675585284280936	1.85936764037422
0.678929765886288	1.85956562051018
0.682274247491639	1.85944219012905
0.68561872909699	1.85899734923083
0.688963210702341	1.85823109781551
0.692307692307692	1.85714343588311
0.695652173913043	1.85573436343361
0.698996655518395	1.85400388046703
0.702341137123746	1.86030432308812
0.705685618729097	1.86045416407232
0.709030100334448	1.86059721201083
0.712374581939799	1.86073346690363
0.71571906354515	1.86086292875074
0.719063545150502	1.86098559755214
0.722408026755853	1.86110147330785
0.725752508361204	1.86121055601786
0.729096989966555	1.86131284568218
0.732441471571906	1.86140834230079
0.735785953177257	1.8614970458737
0.739130434782609	1.86157895640092
0.74247491638796	1.86165407388244
0.745819397993311	1.86172239831826
0.749163879598662	1.86178392970838
0.752508361204013	1.8618386680528
0.755852842809364	1.86188661335152
0.759197324414716	1.86192776560454
0.762541806020067	1.86196212481187
0.765886287625418	1.8619896909735
0.769230769230769	1.86201046408942
0.77257525083612	1.86202444415965
0.775919732441472	1.86203163118418
0.779264214046823	1.86203202516302
0.782608695652174	1.86202562609615
0.785953177257525	1.86201243398359
0.789297658862876	1.86199244882532
0.792642140468227	1.86196567062136
0.795986622073579	1.8619320993717
0.79933110367893	1.86189173507634
0.802675585284281	1.86203686670055
0.806020066889632	1.86203960509151
0.809364548494983	1.86204221872498
0.812709030100334	1.86204470760096
0.816053511705686	1.86204707171945
0.819397993311037	1.86204931108046
0.822742474916388	1.86205142568397
0.826086956521739	1.86205341553
0.82943143812709	1.86205528061854
0.832775919732441	1.8620570209496
0.836120401337793	1.86205863652316
0.839464882943144	1.86206012733924
0.842809364548495	1.86206149339783
0.846153846153846	1.86206273469893
0.849498327759197	1.86206385124254
0.852842809364548	1.86206484302867
0.8561872909699	1.86206571005731
0.859531772575251	1.86206645232846
0.862876254180602	1.86206706984212
0.866220735785953	1.86206756259829
0.869565217391304	1.86206793059698
0.872909698996655	1.86206817383818
0.876254180602007	1.86206829232189
0.879598662207358	1.86206828604811
0.882943143812709	1.86206815501685
0.88628762541806	1.86206789922809
0.889632107023411	1.86206751868185
0.892976588628763	1.86206701337812
0.896321070234114	1.86206638331691
0.899665551839465	1.8620656284982
0.903010033444816	1.8620683827059
0.906354515050167	1.86206843263491
0.909698996655518	1.8620684802788
0.91304347826087	1.86206852563757
0.916387959866221	1.86206856871121
0.919732441471572	1.86206860949972
0.923076923076923	1.8620686480031
0.926421404682274	1.86206868422136
0.929765886287625	1.86206871815449
0.933110367892977	1.86206874980249
0.936454849498328	1.86206877916536
0.939799331103679	1.86206880624311
0.94314381270903	1.86206883103574
0.946488294314381	1.86206885354323
0.949832775919732	1.8620688737656
0.953177257525084	1.86206889170284
0.956521739130435	1.86206890735496
0.959866220735786	1.86206892072195
0.963210702341137	1.86206893180381
0.966555183946488	1.86206894060054
0.969899665551839	1.86206894711215
0.973244147157191	1.86206895133863
0.976588628762542	1.86206895327998
0.979933110367893	1.86206895293621
0.983277591973244	1.86206895030731
0.986622073578595	1.86206894539328
0.989966555183946	1.86206893819413
0.993311036789298	1.86206892870985
0.996655518394649	1.86206891694044
1	1.86206890288591

